You Cannot Feed Two Birds with One Score: the Accuracy-Naturalness Tradeoff in Translation

The goal of translation, be it by human or by machine, is, given some text in a source language, to produce text in a target language that simultaneously 1) preserves the meaning of the source text and 2) achieves natural expression in the target language. However, researchers in the machine translation community usually assess translations using a single score intended to capture semantic accuracy and the naturalness of the output simultaneously. In this paper, we build on recent advances in information theory to mathematically prove and empirically demonstrate that such single-score summaries do not and cannot give the complete picture of a system's true performance. Concretely, we prove that a tradeoff exists between accuracy and naturalness and demonstrate it by evaluating the submissions to the WMT24 shared task. Our findings help explain well-known empirical phenomena, such as the observation that optimizing translation systems for a specific accuracy metric (like BLEU) initially improves the system's naturalness, while ``overfitting'' the system to the metric can significantly degrade its naturalness. Thus, we advocate for a change in how translations are evaluated: rather than comparing systems using a single number, they should be compared on an accuracy-naturalness plane.

==> img/data/mqm_generalMT2024_ende_accuracy_fluency.csv <==
model name,disfluency,inaccuracy,model type,strategy,accuracy,fluency
Aya23,1.5083333333333333,1.74375,lm,paragraph,-1.74375,-1.5083333333333333
Claude-3.5,1.010062893081761,0.8784067085953878,lm,paragraph,-0.8784067085953878,-1.010062893081761
CommandR-plus,1.0044397463002115,1.160676532769556,lm,paragraph,-1.160676532769556,-1.0044397463002115
Dubformer,0.6263713080168776,1.0886075949367089,mt,?,-1.0886075949367089,-0.6263713080168776
GPT-4,0.9313807531380753,0.7887029288702929,lm,paragraph,-0.7887029288702929,-0.9313807531380753
Gemini-1.5-Pro,0.6849372384937238,1.2740585774058577,lm,paragraph,-1.2740585774058577,-0.6849372384937238
IKUN,1.5178423236514522,2.4730290456431536,mt,sentence,-2.4730290456431536,-1.5178423236514522
IKUN-C,1.6686070686070686,3.4781704781704783,mt,sentence,-3.4781704781704783,-1.6686070686070686
IOL_Research,1.1709205020920503,1.3117154811715481,mt,paragraph,-1.3117154811715481,-1.1709205020920503
Llama3-70B,1.8045833333333334,1.8895833333333334,lm,paragraph,-1.8895833333333334,-1.8045833333333334
MSLC,2.282061855670103,9.498969072164948,mt,sentence,-9.498969072164948,-2.282061855670103
Mistral-Large,1.0774058577405858,0.9748953974895398,lm,paragraph,-0.9748953974895398,-1.0774058577405858
ONLINE-A,1.5783057851239668,1.8243801652892562,online,?,-1.8243801652892562,-1.5783057851239668
ONLINE-B,0.9714583333333333,0.9333333333333333,online,?,-0.9333333333333333,-0.9714583333333333
ONLINE-W,1.05,1.207112970711297,online,?,-1.207112970711297,-1.05
TranssionMT,0.9257796257796258,0.975051975051975,mt,?,-0.975051975051975,-0.9257796257796258
Unbabel-Tower70B,0.7173553719008264,1.0392561983471074,mt,paragraph,-1.0392561983471074,-0.7173553719008264
ref.refA,0.7025210084033613,1.5273109243697478,reference,?,-1.5273109243697478,-0.7025210084033613
ref.refB,0.7939708939708939,1.1288981288981288,reference,?,-1.1288981288981288,-0.7939708939708939


==> img/data/mqm_generalMT2024_enes_accuracy_fluency.csv <==
model name,disfluency,inaccuracy,model type,strategy,accuracy,fluency
Aya23,0.22334943639291463,1.2753623188405796,lm,paragraph,-1.2753623188405796,-0.22334943639291463
Claude-3.5,0.07809983896940419,0.09500805152979067,lm,paragraph,-0.09500805152979067,-0.07809983896940419
CommandR-plus,0.05987158908507223,0.5409309791332263,lm,paragraph,-0.5409309791332263,-0.05987158908507223
Dubformer,0.05537720706260032,0.36276083467094705,mt,?,-0.36276083467094705,-0.05537720706260032
GPT-4,0.057234726688102894,0.05787781350482315,lm,paragraph,-0.05787781350482315,-0.057234726688102894
Gemini-1.5-Pro,0.09822866344605476,0.22061191626409019,lm,paragraph,-0.22061191626409019,-0.09822866344605476
IKUN,0.11621187800963083,0.7865168539325843,mt,sentence,-0.7865168539325843,-0.11621187800963083
IOL_Research,0.14703049759229533,0.42536115569823435,mt,paragraph,-0.42536115569823435,-0.14703049759229533
Llama3-70B,0.1537720706260032,0.36597110754414125,lm,paragraph,-0.36597110754414125,-0.1537720706260032
MSLC,0.5648298217179902,5.585089141004862,mt,sentence,-5.585089141004862,-0.5648298217179902
Mistral-Large,0.07881219903691813,0.18459069020866772,lm,paragraph,-0.18459069020866772,-0.07881219903691813
ONLINE-B,0.20048154093097914,0.5200642054574639,online,?,-0.5200642054574639,-0.20048154093097914
ONLINE-W,0.25305466237942126,0.3729903536977492,online,?,-0.3729903536977492,-0.25305466237942126
Unbabel-Tower70B,0.11219903691813805,0.08667736757624397,mt,paragraph,-0.08667736757624397,-0.11219903691813805
ref.refA,0.14526484751203853,0.39325842696629215,reference,?,-0.39325842696629215,-0.14526484751203853


==> img/data/mqm_generalMT2024_jazh_accuracy_fluency.csv <==
model name,disfluency,inaccuracy,model type,strategy,accuracy,fluency
Aya23,0.42123411978221414,2.5372050816696916,lm,paragraph,-2.5372050816696916,-0.42123411978221414
Claude-3.5,0.2755395683453237,0.9406474820143885,lm,paragraph,-0.9406474820143885,-0.2755395683453237
CommandR-plus,0.34910394265232975,1.539426523297491,lm,paragraph,-1.539426523297491,-0.34910394265232975
DLUT_GTCOM,0.14061371841155235,1.371841155234657,mt,?,-1.371841155234657,-0.14061371841155235
GPT-4,0.2645161290322581,1.1810035842293907,lm,paragraph,-1.1810035842293907,-0.2645161290322581
Gemini-1.5-Pro,0.23118279569892472,1.3548387096774193,lm,paragraph,-1.3548387096774193,-0.23118279569892472
IKUN-C,0.35519713261648744,5.71505376344086,mt,sentence,-5.71505376344086,-0.35519713261648744
IOL_Research,0.23046594982078852,1.7903225806451613,mt,paragraph,-1.7903225806451613,-0.23046594982078852
Llama3-70B,0.456350626118068,2.483005366726297,lm,paragraph,-2.483005366726297,-0.456350626118068
MSLC,0.4265232974910394,6.867383512544803,mt,sentence,-6.867383512544803,-0.4265232974910394
NTTSU,0.41245487364620936,3.0902527075812274,mt,paragraph,-3.0902527075812274,-0.41245487364620936
ONLINE-B,0.43880866425992776,4.453068592057762,online,?,-4.453068592057762,-0.43880866425992776
Team-J,0.28003597122302154,3.449640287769784,mt,hybrid,-3.449640287769784,-0.28003597122302154
Unbabel-Tower70B,0.22072072072072071,1.4756756756756757,mt,paragraph,-1.4756756756756757,-0.22072072072072071
ref.refA,0.30269299820466783,1.0323159784560143,reference,?,-1.0323159784560143,-0.30269299820466783


==> img/data/wmt24_ende_joint_system_scores.csv <==
comet22,Gemma2B log prob,zipped length in nats,MetricX,BLEU,Bleurt mono,mt_len,num_tokens,Gemma2B log PPL,model name,Gemma2B neg log prob,D_1 with Gemma2B log prob,D_1 with Gemma2B log PPL,per-sentence normalised LM score,zipped joint length in nats,joint normalised LM score,model type,train strategy,corpus BLEU,corpus chrF,disfluency,inaccuracy,strategy,accuracy,fluency,minus Gemma2B D_1,minus Gemma2B D_1 PPL,minus MetricX,minus Gemma2B log PPL,minus Gemma2B PPL
0.8145320994223284,-175.9672642050382,1837.5713709182514,2.3075117926563102,30.680551196732697,1.1057581926783722,32.5060120240481,50.11623246492986,4.439527877731174,Aya23,175.9672642050382,43.883102494638194,0.5304793875770217,-1661.6041067132132,1013683.7019698941,-839.7478680293246,lm,paragraph,30.50016304204142,58.825593667575184,1.5083333333333333,1.74375,paragraph,-1.74375,-1.5083333333333333,-43.883102494638194,-0.5304793875770217,-2.3075117926563102,-4.439527877731174,-84.73494
0.8328193353567426,-174.95367638333767,1863.5225346196928,1.5901284896169523,33.449973241732465,1.1153653560127905,32.71943887775551,50.83567134268537,4.350543895571835,Claude-3.5,174.95367638333767,42.86951467293767,0.4414954054176832,-1688.568858236355,1030188.1332376639,-857.2989621313556,lm,paragraph,33.12177782391982,61.45532592441651,1.010062893081761,0.8784067085953878,paragraph,-0.8784067085953878,-1.010062893081761,-42.86951467293767,-0.4414954054176832,-1.5901284896169523,-4.350543895571835,-77.52062
0.8302095333834685,-175.7910910971418,1858.6191061841264,1.714977818561759,32.128759874336325,1.108987488927607,32.94689378757515,50.83567134268537,4.331286987001174,CommandR-plus,175.7910910971418,43.70692938674179,0.4222384968470214,-1682.8280150869846,1004265.788742971,-830.4872543366969,lm,paragraph,30.982012169767014,59.96475089020152,1.0044397463002115,1.160676532769556,paragraph,-1.160676532769556,-1.0044397463002115,-43.70692938674179,-0.4222384968470214,-1.714977818561759,-4.331286987001174,-76.04208
0.8395217614087883,-166.2858852480122,1786.8717712448467,1.4218060214162052,32.53229270162754,1.1130150225991478,30.972945891783567,48.45190380761523,4.299019088742718,Dubformer,166.2858852480122,34.201723537612196,0.3899705985885662,-1620.5858859968346,1004762.0758370368,-840.4897418432071,mt,?,31.215640352836516,59.488442493639816,0.6263713080168776,1.0886075949367089,?,-1.0886075949367089,-0.6263713080168776,-34.201723537612196,-0.3899705985885662,-1.4218060214162052,-4.299019088742718,-73.62752
0.8354016787900711,-173.74524684802802,1834.5067281460222,1.6286471899606303,33.18408928748079,1.109461105195339,32.39679358717435,50.293587174348694,4.378906241663617,GPT-4,173.74524684802802,41.66108513762802,0.4698577515094646,-1660.7614812979941,1048458.4232354817,-876.8142954720938,lm,paragraph,33.14607361975157,61.32849497710867,0.9313807531380753,0.7887029288702929,paragraph,-0.7887029288702929,-0.9313807531380753,-41.66108513762802,-0.4698577515094646,-1.6286471899606303,-4.378906241663617,-79.750755
0.8211795928064947,-175.4905840839317,1883.8763885031763,1.6723582066431313,32.44789491452983,1.1176108448562736,33.31062124248497,51.37875751503006,4.228045456145185,Gemini-1.5-Pro,175.4905840839317,43.40642237353171,0.31899696599103233,-1708.3858044192446,981401.9577349627,-807.8781110412814,lm,paragraph,32.42449869260794,60.62683209555443,0.6849372384937238,1.2740585774058577,paragraph,-1.2740585774058577,-0.6849372384937238,-43.40642237353171,-0.31899696599103233,-1.6723582066431313,-4.228045456145185,-68.58305
0.8058065470151287,-173.00087795181122,1800.8534811000354,2.6493178509317623,28.567125106816043,1.1046696717520514,32.021042084168336,49.01002004008016,4.502780722582768,IKUN,173.00087795181122,40.91671624141122,0.5937322324286161,-1627.8526031482243,1014306.9462275582,-843.3387475267041,mt,sentence,28.789155817940916,56.95416841416544,1.5178423236514522,2.4730290456431536,sentence,-2.4730290456431536,-1.5178423236514522,-40.91671624141122,-0.5937322324286161,-2.6493178509317623,-4.502780722582768,-90.26781
0.7957897936413901,-173.79306555367663,1788.4330043552277,3.051800124007529,27.861009015207326,1.0982451990903739,31.80761523046092,48.59418837675351,4.554205605421544,IKUN-C,173.79306555367663,41.70890384327663,0.6451571152673914,-1614.6399388015511,1021139.5499412083,-849.3928562311012,mt,sentence,27.11467654018404,55.65276364736476,1.6686070686070686,3.4781704781704783,sentence,-3.4781704781704783,-1.6686070686070686,-41.70890384327663,-0.6451571152673914,-3.051800124007529,-4.554205605421544,-95.03121
0.8209118564465716,-170.808430164276,1799.8473530955675,2.05003191641754,31.956709432863203,1.0998681396365404,32.091182364729455,49.21442885771543,4.413947008172098,IOL_Research,170.808430164276,38.72426845387599,0.5048985180179457,-1629.0389229312916,1030857.5437366364,-862.1149603533959,mt,paragraph,32.51762402508844,59.93300351352644,1.1709205020920503,1.3117154811715481,paragraph,-1.3117154811715481,-1.1709205020920503,-38.72426845387599,-0.5048985180179457,-2.05003191641754,-4.413947008172098,-82.59483
0.8125383735061406,-180.7636118957657,1841.133295347861,2.285744799538058,28.654938292130197,1.117793872190979,32.17935871743487,50.5,4.507509461751816,Llama3-70B,180.7636118957657,48.67945018536571,0.5984609715976639,-1660.3696834520952,1013556.744806296,-834.8243087518254,lm,paragraph,29.578167853379835,58.47960844749605,1.8045833333333334,1.8895833333333334,paragraph,-1.8895833333333334,-1.8045833333333334,-48.67945018536571,-0.5984609715976639,-2.285744799538058,-4.507509461751816,-90.69563
0.8274550791195252,-175.04192340158986,1866.2402367007262,1.769911640025078,32.40766271745801,1.112308847447316,33.35470941883767,51.0751503006012,4.293844924299625,Mistral-Large,175.04192340158986,42.95776169118986,0.38479643414547304,-1691.1983132991363,1004554.3277511488,-831.5255392749119,lm,paragraph,31.49550953970687,60.41001187613799,1.0774058577405858,0.9748953974895398,paragraph,-0.9748953974895398,-1.0774058577405858,-42.95776169118986,-0.38479643414547304,-1.769911640025078,-4.293844924299625,-73.24754
0.8345130939999655,-172.36793515868558,1827.8339021853571,1.6075056038595332,33.81187482811927,1.111555459489206,32.05711422845691,49.58416833667334,4.428584010498761,ONLINE-B,172.36793515868558,40.28377344828559,0.5195355203446086,-1655.4659670266715,985360.7129271621,-814.9674485358656,online,?,34.629949018461694,61.6458194098451,0.9714583333333333,0.9333333333333333,?,-0.9333333333333333,-0.9714583333333333,-40.28377344828559,-0.5195355203446086,-1.6075056038595332,-4.428584010498761,-83.81266
0.8297295232633786,-170.89199248965613,1806.3814027797541,1.8572317456662326,32.79191683220532,1.1125170380056262,32.565130260521045,50.17234468937876,4.369592437370206,ONLINE-W,170.89199248965613,38.807830779256136,0.4605439472160535,-1635.489410290098,984298.8893770678,-815.3794397518948,online,?,33.43017010709212,61.54917598859516,1.05,1.207112970711297,?,-1.207112970711297,-1.05,-38.807830779256136,-0.4605439472160535,-1.8572317456662326,-4.369592437370206,-79.011444
0.8353410183726424,-172.34591583164038,1828.0189372206617,1.603369221341365,33.86180304296175,1.110281152617119,32.06412825651302,49.53907815631263,4.4324158808839025,TranssionMT,172.34591583164038,40.261754121240386,0.5233673907297502,-1655.6730213890212,1017157.7116283547,-846.8501880043864,mt,?,34.65694858676048,61.67812809249832,0.9257796257796258,0.975051975051975,?,-0.975051975051975,-0.9257796257796258,-40.261754121240386,-0.5233673907297502,-1.603369221341365,-4.4324158808839025,-84.13444
0.8493150292274227,-168.53168882396753,1855.0340523751036,1.3062400206520348,31.625914450745185,1.1088645323842226,32.42985971943888,49.87274549098196,4.236689192133943,Unbabel-Tower70B,168.53168882396753,36.44752711356753,0.32764070197979045,-1686.502363551136,988026.8133627248,-821.4751381927908,mt,paragraph,30.975292143881873,59.257042031030124,0.7173553719008264,1.0392561983471074,paragraph,-1.0392561983471074,-0.7173553719008264,-36.44752711356753,-0.32764070197979045,-1.3062400206520348,-4.236689192133943,-69.17843
0.9384725016797469,-176.85680792756932,1826.573351007346,1.2816262965544103,100.00000000000001,1.1077866491549957,32.24248496993988,49.59418837675351,4.490068098339729,ref.refA,176.85680792756932,44.772646217169324,0.581019608185577,-1649.7165430797768,1010255.858552742,-835.4236114639558,reference,?,100.00000000000004,100.0,0.7025210084033613,1.5273109243697478,?,-1.5273109243697478,-0.7025210084033613,-44.772646217169324,-0.581019608185577,-1.2816262965544103,-4.490068098339729,-89.1275
0.8292344518916637,-174.31005919099093,1846.5455701305143,1.6972398041142804,30.489694407771786,1.112850985629764,32.54308617234469,50.104208416833664,4.408111216891682,ref.refB,174.31005919099093,42.22589748059093,0.49906272673753005,-1672.2355109395235,1033742.9338184143,-861.504503753312,reference,?,28.201636302246595,57.26594366740058,0.7939708939708939,1.1288981288981288,?,-1.1288981288981288,-0.7939708939708939,-42.22589748059093,-0.49906272673753005,-1.6972398041142804,-4.408111216891682,-82.11421


==> img/data/wmt24_ende_joint_system_scores_no_refA.csv <==
comet22,Gemma2B log prob,zipped length in nats,MetricX,BLEU,Bleurt mono,mt_len,num_tokens,Gemma2B log PPL,model name,Gemma2B neg log prob,D_1 with Gemma2B log prob,D_1 with Gemma2B log PPL,per-sentence normalised LM score,zipped joint length in nats,joint normalised LM score,model type,train strategy,corpus BLEU,corpus chrF,disfluency,inaccuracy,strategy,accuracy,fluency,minus Gemma2B D_1,minus Gemma2B D_1 PPL,minus MetricX,minus Gemma2B log PPL,minus Gemma2B PPL
0.8145320994223280,-175.9672642050380,1837.5713709182500,2.3075117926563100,30.680551196732700,1.1057581926783700,32.5060120240481,50.11623246492990,4.439527877731170,Aya23,175.9672642050380,43.883102494638200,0.5304793875770220,-1661.6041067132100,1013683.7019698900,-839.7478680293250,lm,paragraph,30.50016304204140,58.825593667575200,1.5083333333333300,1.74375,paragraph,-1.74375,-1.5083333333333300,-43.883102494638200,-0.5304793875770220,-2.3075117926563100,-4.439527877731170,-84.73494
0.8328193353567430,-174.95367638333800,1863.5225346196900,1.5901284896169500,33.449973241732500,1.1153653560127900,32.71943887775550,50.83567134268540,4.350543895571840,Claude-3.5,174.95367638333800,42.86951467293770,0.4414954054176830,-1688.568858236360,1030188.1332376600,-857.2989621313560,lm,paragraph,33.12177782391980,61.45532592441650,1.010062893081760,0.8784067085953880,paragraph,-0.8784067085953880,-1.010062893081760,-42.86951467293770,-0.4414954054176830,-1.5901284896169500,-4.350543895571840,-77.52062
0.8302095333834690,-175.7910910971420,1858.6191061841300,1.714977818561760,32.128759874336300,1.108987488927610,32.94689378757520,50.83567134268540,4.331286987001170,CommandR-plus,175.7910910971420,43.70692938674180,0.4222384968470210,-1682.8280150869800,1004265.788742970,-830.4872543366970,lm,paragraph,30.982012169767000,59.96475089020150,1.0044397463002100,1.160676532769560,paragraph,-1.160676532769560,-1.0044397463002100,-43.70692938674180,-0.4222384968470210,-1.714977818561760,-4.331286987001170,-76.04208
0.8395217614087880,-166.2858852480120,1786.8717712448500,1.4218060214162100,32.53229270162750,1.1130150225991500,30.972945891783600,48.45190380761520,4.299019088742720,Dubformer,166.2858852480120,34.201723537612200,0.3899705985885660,-1620.5858859968300,1004762.0758370400,-840.4897418432070,mt,?,31.215640352836500,59.488442493639800,0.6263713080168780,1.0886075949367100,?,-1.0886075949367100,-0.6263713080168780,-34.201723537612200,-0.3899705985885660,-1.4218060214162100,-4.299019088742720,-73.62752
0.8354016787900710,-173.74524684802800,1834.5067281460200,1.6286471899606300,33.18408928748080,1.109461105195340,32.39679358717440,50.293587174348700,4.378906241663620,GPT-4,173.74524684802800,41.66108513762800,0.4698577515094650,-1660.7614812979900,1048458.4232354800,-876.8142954720940,lm,paragraph,33.14607361975160,61.32849497710870,0.9313807531380750,0.7887029288702930,paragraph,-0.7887029288702930,-0.9313807531380750,-41.66108513762800,-0.4698577515094650,-1.6286471899606300,-4.378906241663620,-79.750755
0.8211795928064950,-175.4905840839320,1883.8763885031800,1.6723582066431300,32.44789491452980,1.1176108448562700,33.31062124248500,51.37875751503010,4.228045456145190,Gemini-1.5-Pro,175.4905840839320,43.40642237353170,0.31899696599103200,-1708.3858044192400,981401.9577349630,-807.8781110412810,lm,paragraph,32.42449869260790,60.62683209555440,0.6849372384937240,1.2740585774058600,paragraph,-1.2740585774058600,-0.6849372384937240,-43.40642237353170,-0.31899696599103200,-1.6723582066431300,-4.228045456145190,-68.58305
0.8058065470151290,-173.00087795181100,1800.8534811000400,2.6493178509317600,28.567125106816000,1.1046696717520500,32.021042084168300,49.01002004008020,4.502780722582770,IKUN,173.00087795181100,40.91671624141120,0.5937322324286160,-1627.8526031482200,1014306.9462275600,-843.3387475267040,mt,sentence,28.789155817940900,56.95416841416540,1.5178423236514500,2.4730290456431500,sentence,-2.4730290456431500,-1.5178423236514500,-40.91671624141120,-0.5937322324286160,-2.6493178509317600,-4.502780722582770,-90.26781
0.7957897936413900,-173.79306555367700,1788.4330043552300,3.051800124007530,27.861009015207300,1.0982451990903700,31.80761523046090,48.59418837675350,4.554205605421540,IKUN-C,173.79306555367700,41.70890384327660,0.6451571152673910,-1614.6399388015500,1021139.5499412100,-849.3928562311010,mt,sentence,27.11467654018400,55.65276364736480,1.6686070686070700,3.4781704781704800,sentence,-3.4781704781704800,-1.6686070686070700,-41.70890384327660,-0.6451571152673910,-3.051800124007530,-4.554205605421540,-95.03121
0.8209118564465720,-170.808430164276,1799.8473530955700,2.05003191641754,31.956709432863200,1.0998681396365400,32.091182364729500,49.21442885771540,4.413947008172100,IOL_Research,170.808430164276,38.72426845387600,0.5048985180179460,-1629.0389229312900,1030857.5437366400,-862.1149603533960,mt,paragraph,32.51762402508840,59.93300351352640,1.1709205020920500,1.3117154811715500,paragraph,-1.3117154811715500,-1.1709205020920500,-38.72426845387600,-0.5048985180179460,-2.05003191641754,-4.413947008172100,-82.59483
0.8125383735061410,-180.7636118957660,1841.133295347860,2.285744799538060,28.654938292130200,1.117793872190980,32.17935871743490,50.5,4.507509461751820,Llama3-70B,180.7636118957660,48.67945018536570,0.5984609715976640,-1660.3696834521000,1013556.744806300,-834.8243087518250,lm,paragraph,29.578167853379800,58.47960844749610,1.8045833333333300,1.8895833333333300,paragraph,-1.8895833333333300,-1.8045833333333300,-48.67945018536570,-0.5984609715976640,-2.285744799538060,-4.507509461751820,-90.69563
0.8274550791195250,-175.04192340159000,1866.2402367007300,1.769911640025080,32.40766271745800,1.112308847447320,33.35470941883770,51.0751503006012,4.293844924299630,Mistral-Large,175.04192340159000,42.95776169118990,0.38479643414547300,-1691.1983132991400,1004554.3277511500,-831.5255392749120,lm,paragraph,31.49550953970690,60.41001187613800,1.0774058577405900,0.9748953974895400,paragraph,-0.9748953974895400,-1.0774058577405900,-42.95776169118990,-0.38479643414547300,-1.769911640025080,-4.293844924299630,-73.24754
0.8345130939999660,-172.36793515868600,1827.8339021853600,1.6075056038595300,33.81187482811930,1.111555459489210,32.05711422845690,49.58416833667330,4.428584010498760,ONLINE-B,172.36793515868600,40.28377344828560,0.5195355203446090,-1655.4659670266700,985360.7129271620,-814.9674485358660,online,?,34.629949018461700,61.6458194098451,0.9714583333333330,0.9333333333333330,?,-0.9333333333333330,-0.9714583333333330,-40.28377344828560,-0.5195355203446090,-1.6075056038595300,-4.428584010498760,-83.81266
0.8297295232633790,-170.89199248965600,1806.3814027797500,1.8572317456662300,32.79191683220530,1.1125170380056300,32.565130260521000,50.17234468937880,4.369592437370210,ONLINE-W,170.89199248965600,38.807830779256100,0.4605439472160540,-1635.489410290100,984298.8893770680,-815.3794397518950,online,?,33.43017010709210,61.54917598859520,1.05,1.207112970711300,?,-1.207112970711300,-1.05,-38.807830779256100,-0.4605439472160540,-1.8572317456662300,-4.369592437370210,-79.011444
0.8353410183726420,-172.34591583164000,1828.0189372206600,1.603369221341370,33.86180304296180,1.110281152617120,32.06412825651300,49.53907815631260,4.4324158808839000,TranssionMT,172.34591583164000,40.261754121240400,0.5233673907297500,-1655.6730213890200,1017157.7116283500,-846.8501880043860,mt,?,34.65694858676050,61.67812809249830,0.9257796257796260,0.975051975051975,?,-0.975051975051975,-0.9257796257796260,-40.261754121240400,-0.5233673907297500,-1.603369221341370,-4.4324158808839000,-84.13444
0.8493150292274230,-168.53168882396800,1855.0340523751000,1.3062400206520300,31.625914450745200,1.1088645323842200,32.42985971943890,49.87274549098200,4.236689192133940,Unbabel-Tower70B,168.53168882396800,36.44752711356750,0.32764070197979000,-1686.502363551140,988026.8133627250,-821.4751381927910,mt,paragraph,30.975292143881900,59.257042031030100,0.7173553719008260,1.0392561983471100,paragraph,-1.0392561983471100,-0.7173553719008260,-36.44752711356750,-0.32764070197979000,-1.3062400206520300,-4.236689192133940,-69.17843
0.8292344518916640,-174.31005919099100,1846.5455701305100,1.6972398041142800,30.489694407771800,1.112850985629760,32.54308617234470,50.104208416833700,4.408111216891680,Human Reference,174.31005919099100,42.22589748059090,0.49906272673753000,-1672.2355109395200,1033742.9338184100,-861.504503753312,reference,?,28.201636302246600,57.26594366740060,0.7939708939708940,1.1288981288981300,?,-1.1288981288981300,-0.7939708939708940,-42.22589748059090,-0.49906272673753000,-1.6972398041142800,-4.408111216891680,-82.11421

==> img/data/wmt24_ende_llm_oracle_curve.csv <==
bleu_vs_mono_bleurt_oracle_bleu,bleu_vs_mono_bleurt_oracle_mono_bleurt,metricx_vs_mono_bleurt_oracle_metricx,metricx_vs_mono_bleurt_oracle_mono_bleurt,comet_vs_gemma_ppl_oracle_comet,comet_vs_gemma_ppl_oracle_gemma_ppl,comet_vs_d1_gemma_ppl_oracle_comet,comet_vs_d1_gemma_ppl_oracle_d1_gemma_ppl,chrf_vs_gemma_ppl_chrf,chrf_vs_gemma_ppl_gemma_ppl,betas
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661992451965688,94.55915310058346,69.094826,4.1612096,0.0001
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661988288708198,94.55504666022311,69.094826,4.1612096,0.00010186101701559753
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661988288708198,94.55504666022311,69.094826,4.1612096,0.00010375666787451859
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661967545566404,94.53519444948766,69.094826,4.1612096,0.0001056875971184804
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661910637034363,94.48169782369185,69.094826,4.1612096,0.00010765446128423159
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.866188519443508,94.45811675411697,69.094826,4.1612096,0.00010965792912678099
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661868240359347,94.44269572048597,69.094826,4.1612096,0.00011169868184678226
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661792778823729,94.37585665323192,69.094826,4.1612096,0.00011377741332214914
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661746715193588,94.3359183358808,69.094826,4.1612096,0.00011589483034398106
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.866170777449985,94.30255302821409,69.094826,4.1612096,0.00011805165285688056
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661679490705533,94.27893375363364,69.094826,4.1612096,0.00012024861420374123
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661663369644003,94.26565208424907,69.094826,4.1612096,0.00012248646137509307
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661660634238144,94.26344689519608,69.094826,4.1612096,0.00012476595526308696
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661652666801855,94.2571478937461,69.094826,4.1612096,0.0001270878709202058
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661564668946528,94.18845951077908,69.094826,4.1612096,0.0001294529978227916
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661564668946528,94.18845951077908,69.094826,4.1612096,0.00013186214013947485
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.866154015668749,94.17017217707203,69.094826,4.1612096,0.00013431611700460153
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661514861588546,94.15142174066447,69.094826,4.1612096,0.0001368157627967472
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661447433985271,94.10262671764197,69.094826,4.1612096,0.0001393619274224142
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661375400623492,94.0515905406316,69.094826,4.1612096,0.00014195547660501016
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661307619382111,94.00414279440116,69.094826,4.1612096,0.00014459729217920195
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661305873558439,94.0029569884053,69.094826,4.1612096,0.00014728827239075018
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661208254328606,93.93777439734036,69.094826,4.1612096,0.00015002933220192182
45.79702,1.1261708,0.95820075,1.1126246,0.8663014,4.3929467,0.8661148011321712,93.89808733931908,69.094826,4.1612096,0.00015282140360258693
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3923984,0.8661142885080457,93.89478661254265,69.094826,4.1612096,0.00015566543592710622
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8661050633895712,93.83614514400708,69.094826,4.1612096,0.00015856239617711372
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8660909121225137,93.74731847122285,69.094826,4.1612096,0.00016151326935030913
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8660909121225137,93.74731847122285,69.094826,4.1612096,0.00016451905877536624
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8660775766411369,93.66704027192834,69.094826,4.1612096,0.0001675807864530767
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8660754051822678,93.65421412227607,69.094826,4.1612096,0.0001706994934038408
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8660624816741711,93.57972374726023,69.094826,4.1612096,0.00017387624002162505
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8660565642507758,93.54609168934294,69.094826,4.1612096,0.00017711210643450888
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8660554584213976,93.5398663974389,69.094826,4.1612096,0.00018040819287193827
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8660330821969688,93.4174503712287,69.094826,4.1612096,0.00018376562003881704
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.866024876825708,93.37321125739975,69.094826,4.1612096,0.00018718552949655793
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8660209424355451,93.35219278615584,69.094826,4.1612096,0.0001906690840512252
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8660124773669678,93.30835872663208,69.094826,4.1612096,0.00019421746814890265
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8660047141944661,93.26876498554594,69.094826,4.1612096,0.00019783188827841644
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8659920036550951,93.20496065311455,69.094826,4.1612096,0.00020151357338155586
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8659903080661688,93.19665618870857,69.094826,4.1612096,0.00020526377527092522
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.865988062433974,93.18582983026161,69.094826,4.1612096,0.000209083769055575
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8659750125833747,93.12380395147916,69.094826,4.1612096,0.0002129748535745521
45.79702,1.1261708,0.95820075,1.1126246,0.8663013,4.3922906,0.8659696742801589,93.09884013926045,69.094826,4.1612096,0.00021693835183851843
45.79702,1.1261708,0.95820075,1.1126246,0.8663012,4.3919444,0.8659541388675117,93.02785937858164,69.094826,4.1612096,0.00022097561147959031
45.79702,1.1261708,0.95820075,1.1126246,0.8663012,4.3919444,0.8659449418587327,92.98678896276756,69.094826,4.1612096,0.00022508800520954617
45.79702,1.1261708,0.95820075,1.1126246,0.8663012,4.3915167,0.8659398082424613,92.96419631375265,69.094826,4.1612096,0.00022927693128656486
45.79702,1.1261708,0.95820075,1.1126246,0.8663012,4.3915167,0.8659390257652585,92.96081559439948,69.094826,4.1612096,0.00023354381399064793
45.79702,1.1261708,0.95820075,1.1126246,0.8663012,4.3915167,0.8659193284250418,92.87744030971318,69.094826,4.1612096,0.00023789010410788934
45.79702,1.1261708,0.95820075,1.1126246,0.8663012,4.3915167,0.865914029052243,92.855427958946,69.094826,4.1612096,0.00024231727942376007
45.79702,1.1261708,0.95820075,1.1126246,0.8663012,4.3915167,0.8658934496116445,92.77126266061244,69.094826,4.1612096,0.00024682684522556923
45.79702,1.1261708,0.95820075,1.1126246,0.8663012,4.3915167,0.8658869392852513,92.74517453021089,69.094826,4.1612096,0.0002514203348142797
45.79702,1.1261708,0.95820075,1.1126246,0.86630106,4.3913546,0.8658843965365969,92.73516705495179,69.094826,4.1612096,0.00025609931002584595
45.79702,1.1261708,0.95820075,1.1126246,0.86630106,4.3913546,0.8658662968547542,92.66525730341563,69.094826,4.1612096,0.0002608653617622548
45.79702,1.1261708,0.95820075,1.1126246,0.86630106,4.3913546,0.8658622587911982,92.64999551211675,69.094826,4.1612096,0.00026572011053245065
45.79702,1.1261708,0.95820075,1.1126246,0.866301,4.391285,0.865842385720046,92.57573446772476,69.094826,4.1612096,0.0002706652070033241
45.79702,1.1261708,0.95820075,1.1126246,0.866301,4.391285,0.8658095861182493,92.45581202322838,69.094826,4.1612096,0.0002757023325609583
45.79702,1.1261708,0.95820075,1.1126246,0.866301,4.391285,0.8657922338520537,92.39353057520457,69.094826,4.1612096,0.00028083319988231727
45.79702,1.1261708,0.95820075,1.1126246,0.866301,4.391285,0.8657840091364862,92.36458609156941,69.094826,4.1612096,0.0002860595535175742
45.79702,1.1261708,0.95820075,1.1126246,0.866301,4.391285,0.8657795976673613,92.34933151182803,69.094826,4.1612096,0.00029138317048327885
45.79702,1.1261708,0.95820075,1.1126246,0.866301,4.391285,0.8657751778560042,92.33427292086361,69.094826,4.1612096,0.00029680586086656025
45.79702,1.1261708,0.95820075,1.1126246,0.866301,4.391285,0.8657652590023335,92.30120255970881,69.094826,4.1612096,0.0003023294684405776
45.79702,1.1261708,0.95820075,1.1126246,0.866301,4.391285,0.8657440619342951,92.23200477150897,69.094826,4.1612096,0.00030795587129142264
45.79702,1.1261708,0.95820075,1.1126246,0.866301,4.391285,0.8657121340353156,92.12925892224006,69.094826,4.1612096,0.00031368698245668765
45.79702,1.1261708,0.95820075,1.1126246,0.86630094,4.391172,0.8656463135207643,91.92010193412322,69.094826,4.1612096,0.00031952475057592136
45.79702,1.1261708,0.95820075,1.1126246,0.86630094,4.391172,0.8656384774444069,91.89590359933065,69.094826,4.1612096,0.0003254711605531848
45.79702,1.1261708,0.95820075,1.1126246,0.86630094,4.391172,0.8656204874810534,91.84104121132336,69.094826,4.1612096,0.0003315282342319423
45.79702,1.1261708,0.95820075,1.1126246,0.86630094,4.391172,0.8656059073144475,91.7975865478165,69.094826,4.1612096,0.0003376980310825091
45.79702,1.1261708,0.95820075,1.1126246,0.86630094,4.391172,0.8656002285514351,91.78093342113276,69.094826,4.1612096,0.00034398264890229247
45.79702,1.1261708,0.95820075,1.1126246,0.86630094,4.391172,0.8655807843798314,91.724971897361,69.094826,4.1612096,0.00035038422452906756
45.79702,1.1261708,0.95820075,1.1126246,0.86630094,4.391125,0.8655565948684607,91.65656355031436,69.094826,4.1612096,0.000356904934567523
45.79702,1.1261708,0.95820075,1.1126246,0.86630094,4.391125,0.8655460349928293,91.62743104021366,69.094826,4.1612096,0.00036354699612933176
45.79702,1.1261708,0.95820075,1.1126246,0.86630094,4.391125,0.8654995199149327,91.50081732267991,69.094826,4.1612096,0.0003703126675869927
45.79702,1.1261708,0.95820075,1.1126246,0.8663,4.388593,0.8654474554390743,91.36172008185275,69.094826,4.1612096,0.00037720424934169976
45.79702,1.1261708,0.95820075,1.1126246,0.8663,4.388593,0.8654324299907104,91.32203893545157,69.094826,4.1612096,0.0003842240846055061
45.79702,1.1261708,0.95820075,1.1126246,0.8663,4.388593,0.8654110393587039,91.26703603040099,69.094826,4.1612096,0.0003913745601980384
45.79702,1.1261708,0.95820075,1.1126246,0.86629975,4.3878965,0.8653755436441719,91.17755673884172,69.094826,4.1612096,0.00039865810735804387
45.79702,1.1261708,0.95820075,1.1126246,0.86629975,4.3878965,0.8653637067420488,91.1481012327897,69.094826,4.1612096,0.00040607720257003656
45.79702,1.1261708,0.95820075,1.1126246,0.86629975,4.3878965,0.8653034365322236,91.00109388832907,69.094826,4.1612096,0.0004136343684063274
45.79702,1.1261708,0.95820075,1.1126246,0.86629975,4.3878965,0.8652734648262511,90.92921834514094,69.094826,4.1612096,0.0004213321743847289
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387865,0.8652400188828095,90.85069102998958,69.094826,4.1612096,0.00042917323784221574
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387865,0.8652125432573515,90.78727384677318,69.094826,4.1612096,0.0004371602248248502
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387865,0.865163418269786,90.6760196324999,69.094826,4.1612096,0.0004452958509942655
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387865,0.8651256789783919,90.59204772297109,69.094826,4.1612096,0.0004535828825510186
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387865,0.8650748826427344,90.48111852399994,69.094826,4.1612096,0.0004620241371751313
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387865,0.8650335667099479,90.39277695999945,69.094826,4.1612096,0.00047062248498412813
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387865,0.8649918981062713,90.30511100751426,69.094826,4.1612096,0.0004793808495089107
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387751,0.8649252760724654,90.16741547835802,69.094826,4.1612096,0.000488302208687788
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387751,0.8648724080824707,90.05987008231993,69.094826,4.1612096,0.0004973895958790063
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387751,0.8648280337543565,89.97157010084095,69.094826,4.1612096,0.0005066461008921268
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387751,0.8647882644593353,89.89375736834242,69.094826,4.1612096,0.0005160748710385908
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387751,0.864738187973688,89.79721385895773,69.094826,4.1612096,0.0005256791122018419
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387751,0.8646934353434773,89.71321250342797,69.094826,4.1612096,0.0005354620899273607
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387751,0.8646831901150833,89.69426704545879,69.094826,4.1612096,0.0005454271305329836
45.79702,1.1261708,0.95820075,1.1126246,0.8662996,4.387751,0.8646459833361798,89.62640410726846,69.094826,4.1612096,0.0005555776222398878
45.79702,1.1261708,0.95820075,1.1126246,0.8662993,4.387138,0.8646125214941361,89.56653770307359,69.094826,4.1612096,0.0005659170163246243
45.79702,1.1261708,0.95820075,1.1126246,0.8662993,4.387138,0.8645851177448675,89.51869302714675,69.094826,4.1612096,0.0005764488282925873
45.79702,1.1261708,0.95820075,1.1126246,0.8662993,4.387138,0.8645767008557039,89.50426954845732,69.094826,4.1612096,0.0005871766390733255
45.79702,1.1261708,0.95820075,1.1126246,0.8662993,4.387138,0.8645140572203583,89.39846922930411,69.094826,4.1612096,0.0005981040962380944
45.79702,1.1261708,0.95820075,1.1126246,0.8662993,4.387138,0.8644943182294316,89.36569147013125,69.094826,4.1612096,0.0006092349152400712
45.79702,1.1261708,0.95820075,1.1126246,0.86629915,4.3868756,0.8644230099768958,89.24997671012981,69.094826,4.1612096,0.0006205728806776501
45.79702,1.1261708,0.95820075,1.1126246,0.86629915,4.3868756,0.8643908604647035,89.19844399571937,69.094826,4.1612096,0.0006321218475812448
45.79702,1.1261708,0.95820075,1.1126246,0.86629915,4.3868756,0.8643461489411445,89.12829011129594,69.094826,4.1612096,0.000643885742724042
45.79702,1.1261708,0.95820075,1.1126246,0.86629903,4.386672,0.8642874905352177,89.0377285405036,69.094826,4.1612096,0.0006558685659571436
45.79702,1.1261708,0.95820075,1.1126246,0.8662989,4.386601,0.8642334467740862,88.95609412734731,69.094826,4.1612096,0.0006680743915695614
45.79702,1.1261708,0.95820075,1.1126246,0.86629856,4.3860435,0.8641603548555781,88.84763133143662,69.094826,4.1612096,0.0006805073696735206
45.79702,1.1261708,0.95820075,1.1126246,0.86629856,4.3859997,0.8641396274914848,88.81748685082228,69.094826,4.1612096,0.0006931717276155408
45.79702,1.1261708,0.95820075,1.1126246,0.86629856,4.3859997,0.8640281223743005,88.65776528673635,69.094826,4.1612096,0.0007060717714137773
45.79702,1.1261708,0.95820075,1.1126246,0.86629856,4.3859997,0.8639380466986379,88.53142654465233,69.094826,4.1612096,0.0007192118872221193
45.79702,1.1261708,0.95820075,1.1126246,0.86629856,4.3859997,0.8637810381503425,88.31595548587065,69.094826,4.1612096,0.000732596542821523
45.79702,1.1261708,0.95820075,1.1126246,0.86629856,4.3859997,0.8637163597961952,88.22855257726691,69.094826,4.1612096,0.0007462302891391107
45.79702,1.1261708,0.95820075,1.1126246,0.86629856,4.3859997,0.8636480823128992,88.13804330574193,69.094826,4.1612096,0.0007601177617955331
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3853564,0.8635728472265704,88.04000170167859,69.094826,4.1612096,0.000774263682681127
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3853564,0.8634382942748118,87.86761830234971,69.094826,4.1612096,0.0007886728615614156
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3853564,0.8633852520047046,87.80095964783692,69.094826,4.1612096,0.0008033501977124734
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3853564,0.86334863818925,87.75595475481063,69.094826,4.1612096,0.000818300681586739
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3853564,0.8632803082949733,87.67304179131484,69.094826,4.1612096,0.0008335293965098195
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3853564,0.8632162360221329,87.59689889795501,69.094826,4.1612096,0.0008490415204088747
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3853564,0.863159447243441,87.53073044364746,69.094826,4.1612096,0.0008648423275731727
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3853564,0.8630697381423889,87.42835651585277,69.094826,4.1612096,0.0008809371904473991
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3853073,0.8630366038236367,87.39115530956038,69.094826,4.1612096,0.000897331581458352
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3853073,0.862945387559295,87.29056913992869,69.094826,4.1612096,0.0009140310748756232
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3852434,0.8628795163868407,87.21935678921103,69.094826,4.1612096,0.0009310413487069075
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3852434,0.8627885500267601,87.12243917447732,69.094826,4.1612096,0.0009483681866285928
45.79702,1.1261708,0.95820075,1.1126246,0.866298,4.3852434,0.8622606554149856,86.57479756337739,69.094826,4.1612096,0.0009660174799522646
45.79702,1.1261708,0.95820075,1.1126246,0.86629766,4.384904,0.8621728781452044,86.48502436980135,69.094826,4.1612096,0.0009839952296278227
45.79702,1.1261708,0.95820075,1.1126246,0.86629766,4.384904,0.862119625082606,86.4316182985737,69.094826,4.1612096,0.0010023075482838654
45.79702,1.1261708,0.95820075,1.1126246,0.8662973,4.384475,0.8620569427586472,86.36955074441707,69.094826,4.1612096,0.0010209606623060466
45.79702,1.1261708,0.95820075,1.1126246,0.8662973,4.384475,0.8620145277669898,86.3281616040694,69.094826,4.1612096,0.0010399609139541202
45.79702,1.1261708,0.95820075,1.1126246,0.86629707,4.3843136,0.86192916750787,86.24677869785009,69.094826,4.1612096,0.00105931476351837
45.79702,1.1261708,0.95820075,1.1126246,0.8662925,4.3799195,0.861877608402022,86.19865355665668,69.094826,4.1612096,0.0010790287915161836
45.79702,1.1261708,0.95820075,1.1126246,0.8662925,4.3799195,0.8617857755379067,86.11441071076935,69.094826,4.1612096,0.0010991097009294972
45.79702,1.1261708,0.95820075,1.1126246,0.8662925,4.3799195,0.861752238676224,86.0841991982637,69.094826,4.1612096,0.0011195643194838783
45.79702,1.1261708,0.95820075,1.1126246,0.8662925,4.3799195,0.8616897988210586,86.02904235895873,69.094826,4.1612096,0.0011403996019700331
45.79702,1.1261708,0.95820075,1.1126246,0.8662921,4.379585,0.8615626236669433,85.91882082115013,69.094826,4.1612096,0.0011616226326085018
45.79702,1.1261708,0.95820075,1.1126246,0.8662921,4.379585,0.8614600870539161,85.83125095570479,69.094826,4.1612096,0.001183240627458378
45.79702,1.1261708,0.95820075,1.1126246,0.8662921,4.379585,0.8613457242990362,85.73541433951365,69.094826,4.1612096,0.0012052609368708425
45.79702,1.1261708,0.95820075,1.1126246,0.86629003,4.3779,0.8611486579232961,85.57387870504147,69.094826,4.1612096,0.001227691047988359
45.79702,1.1261708,0.95820075,1.1126246,0.86629003,4.3779,0.8607005249353742,85.2149019501507,69.094826,4.1612096,0.0012505385872903913
45.79702,1.1261708,0.95820075,1.1126246,0.86629003,4.3779,0.8606787024417223,85.19766368140486,69.094826,4.1612096,0.0012738113231864786
45.79702,1.1261708,0.95820075,1.1126246,0.86629003,4.3779,0.8605180339506141,85.07257961501456,69.094826,4.1612096,0.0012975171686575868
45.79702,1.1261708,0.95820075,1.1126246,0.86629003,4.3779,0.8603823434931753,84.96871549846193,69.094826,4.1612096,0.001321664183946605
45.79702,1.1261708,0.95820075,1.1126246,0.86629003,4.3779,0.8603431690960337,84.93942680223476,69.094826,4.1612096,0.001346260579298911
45.79702,1.1261708,0.95820075,1.1126246,0.86629003,4.3779,0.8602273409494764,84.85399738412221,69.094826,4.1612096,0.0013713147177539457
45.79702,1.1261708,0.95820075,1.1126246,0.8662884,4.3767343,0.8600673352426738,84.73743377669935,69.094826,4.1612096,0.0013968351179887398
45.79702,1.1261708,0.95820075,1.1126246,0.8662884,4.3767343,0.8600256937814774,84.70784008265855,69.094826,4.1612096,0.001422830457214352
45.79702,1.1261708,0.95820075,1.1126246,0.8662851,4.3744206,0.8599537587734072,84.65763537037309,69.094826,4.1612096,0.0014493095741262166
45.79702,1.1261708,0.95820075,1.1126246,0.86628413,4.373764,0.8598874273273572,84.61235567212694,69.094826,4.1612096,0.001476281471909391
45.79702,1.1261708,0.95820075,1.1126246,0.86628413,4.373764,0.8597836520741967,84.54256597126026,69.094826,4.1612096,0.0015037553212997384
45.79702,1.1261708,0.95820075,1.1126246,0.86628413,4.373764,0.8597418426802386,84.51509652195584,69.094826,4.1612096,0.0015317404637020797
45.79702,1.1261708,0.95820075,1.1126246,0.866283,4.3730664,0.8595713369442531,84.40480848228992,69.094826,4.1612096,0.001560246414366368
45.79702,1.1261708,0.95820075,1.1126246,0.86628276,4.372871,0.8594678107490404,84.33898727376163,69.094826,4.1612096,0.001589282865622978
45.79702,1.1261708,0.95820075,1.1126246,0.86628276,4.372871,0.8593874385402845,84.28883892304793,69.094826,4.1612096,0.0016188596901781992
45.79702,1.1261708,0.95820075,1.1126246,0.86628276,4.372871,0.8591898794287842,84.16811050962278,69.094826,4.1612096,0.001648986944471065
45.79702,1.1261708,0.95820075,1.1126246,0.86627585,4.36876,0.8591350611699764,84.13530132755825,69.094826,4.1612096,0.0016796748720926532
45.79702,1.1261708,0.95820075,1.1126246,0.8662757,4.3687096,0.8590458849441207,84.0828120371854,69.094826,4.1612096,0.0017109339072690134
45.79702,1.1261708,0.95820075,1.1126246,0.8662757,4.3687096,0.8588696375156755,83.98067178077956,69.094826,4.1612096,0.0017427746784089192
45.79702,1.1261708,0.95820075,1.1126246,0.8662749,4.3682404,0.8586653104357981,83.86450108146917,69.094826,4.1612096,0.001775208011717636
45.79702,1.1261708,0.9582009,1.112669,0.8662744,4.36796,0.8584976907494586,83.77089435701059,69.094826,4.1612096,0.0018082449348779518
45.79702,1.1261708,0.9582009,1.112669,0.8662728,4.367069,0.858322228760313,83.67457730562023,69.094826,4.1612096,0.0018418966807997109
45.79702,1.1261708,0.958201,1.112751,0.8662717,4.36651,0.8571393521272145,83.03888362570869,69.094826,4.1612096,0.0018761746914391195
45.79702,1.1261708,0.958201,1.112751,0.86627066,4.3659506,0.8566717625450169,82.79232003722322,69.094826,4.1612096,0.001911090621689138
45.79702,1.1261708,0.958201,1.112751,0.86627066,4.3659506,0.8565819330861071,82.74562958384281,69.094826,4.1612096,0.0019466563433422632
45.79702,1.1261708,0.958201,1.112751,0.86627066,4.3659506,0.8563845705006717,82.64503087136272,69.094826,4.1612096,0.0019828839491270716
45.79702,1.1261708,0.958201,1.112751,0.86627066,4.3659506,0.85636300099428,82.63427643901404,69.094826,4.1612096,0.0020197857568198785
45.79702,1.1261708,0.958201,1.112751,0.86627066,4.3659506,0.8561621512953215,82.53565374745527,69.094826,4.1612096,0.0020573743134329114
45.79702,1.1261708,0.958201,1.112751,0.86627066,4.3659506,0.8550310637235158,81.9914104008972,69.094826,4.1612096,0.002095662399480433
45.79702,1.1261708,0.958201,1.112751,0.86626744,4.3644505,0.8548408764250138,81.90109243295811,69.094826,4.1612096,0.0021346630333242455
45.79702,1.1261708,0.958201,1.112751,0.86626744,4.3644505,0.8547426903465457,81.8554152401618,69.094826,4.1612096,0.00217438947560008
45.79702,1.1261708,0.958201,1.112751,0.86626697,4.36422,0.8539932094529483,81.51390888173009,69.094826,4.1612096,0.0022148552337263594
45.79702,1.1261708,0.958201,1.112751,0.8662662,4.3638983,0.8537422778882071,81.40151945842936,69.094826,4.1612096,0.002256074066496859
45.79702,1.1261708,0.958201,1.112751,0.8662661,4.3638473,0.853442762734682,81.26952785342513,69.094826,4.1612096,0.002298059988758851
45.79702,1.1261708,0.958201,1.112751,0.8662657,4.363671,0.8531638833620485,81.14895827233018,69.094826,4.1612096,0.0023408272761782944
45.79702,1.1261708,0.958201,1.112751,0.866265,4.363385,0.8530538615904764,81.10248856457035,69.094826,4.1612096,0.0023843904700937206
45.79702,1.1261708,0.958201,1.112751,0.8662641,4.363012,0.8528611759143233,81.02229393848371,69.094826,4.1612096,0.0024287643824604504
45.79702,1.1261708,0.958201,1.112751,0.86626387,4.362925,0.8512113460360385,80.34787030664472,69.094826,4.1612096,0.0024739641008868114
45.79702,1.1261708,0.958201,1.112751,0.86625534,4.3594923,0.8510770937068951,80.29398768852087,69.094826,4.1612096,0.002520004993764092
45.79702,1.1261708,0.958201,1.112751,0.86624825,4.3566995,0.8509250927950741,80.23413860908703,69.094826,4.1612096,0.002566902715491952
45.79702,1.1261708,0.958201,1.112751,0.86623365,4.351067,0.8507304123582028,80.1585733173786,69.094826,4.1612096,0.002614673211801092
45.79702,1.1261708,0.958201,1.112751,0.8662327,4.3507476,0.8506568708659186,80.13069360608682,69.094826,4.1612096,0.002663332725174981
45.79702,1.1261708,0.958201,1.112751,0.8662327,4.3507476,0.8503997076537014,80.0352046032168,69.094826,4.1612096,0.0027128978003724646
45.79702,1.1261708,0.958201,1.112751,0.8662304,4.3499246,0.8502744615501129,79.9894569042917,69.094826,4.1612096,0.00276338529005317
45.79702,1.1261708,0.958201,1.112751,0.86622846,4.349206,0.8495060235987328,79.71560277996191,69.094826,4.1612096,0.002814812360507581
45.79702,1.1261708,0.958201,1.112751,0.8662257,4.348245,0.8492571532303131,79.62803890728536,69.094826,4.1612096,0.00286719649749377
45.79702,1.1261708,0.958201,1.112751,0.8662257,4.348245,0.8476973975164169,79.0899314277707,69.094826,4.1612096,0.002920555512182745
45.79702,1.1261708,0.958201,1.112751,0.8662176,4.345495,0.8475389010282366,79.03617979758728,69.094826,4.1612096,0.0029749075472144406
45.79702,1.1261708,0.958201,1.112751,0.8662174,4.3453946,0.8472697630252606,78.94663067704738,69.094826,4.1612096,0.003030271082866396
45.79702,1.1261708,0.958201,1.112751,0.8662153,4.3447227,0.8470108171747374,78.8617386207544,69.094826,4.1612096,0.0030866649433372744
45.79702,1.1261708,0.958201,1.112751,0.8662153,4.3447227,0.8456038077480894,78.41054523091915,69.094826,4.1612096,0.0031441083031472647
45.79702,1.1261708,0.958201,1.112751,0.8662036,4.341039,0.8453015256333061,78.31539637466271,69.094826,4.1612096,0.00320262069365765
45.79702,1.1261708,0.958201,1.112751,0.86620265,4.3407483,0.8452309844429788,78.29364035917142,69.094826,4.1612096,0.00326222200971167
45.79702,1.1261708,0.958201,1.112751,0.866193,4.337803,0.8450746952610857,78.24618126170186,69.094826,4.1612096,0.0033229325163989716
45.79702,1.1261708,0.958201,1.112751,0.86619234,4.3375936,0.8449235308696242,78.20128483607165,69.094826,4.1612096,0.0033847728559459832
45.79702,1.1261708,0.958201,1.112751,0.86619234,4.3375936,0.8446990886729581,78.13565080305423,69.094826,4.1612096,0.0034477640547344642
45.79702,1.1261708,0.958201,1.112751,0.86617506,4.332653,0.8439337428485404,77.91478727496633,69.094826,4.1612096,0.003511927530450728
45.79702,1.1261708,0.958201,1.112751,0.86617404,4.3323855,0.8437288133748646,77.85677397409965,69.094826,4.1612096,0.0035772850993678732
45.79702,1.1261708,0.958201,1.112751,0.8661308,4.320463,0.8431633373091477,77.69992539557957,69.094826,4.1612096,0.0036438589837635444
45.79702,1.1261708,0.958201,1.112751,0.8661308,4.320463,0.8429311174922008,77.6366266633559,69.094826,4.1612096,0.003711671819475767
45.79702,1.1261708,0.958201,1.112751,0.86613035,4.3203077,0.8425352560851201,77.53080053889767,69.094826,4.1612096,0.0037807466635993493
45.79702,1.1261708,0.958201,1.112751,0.86612505,4.31893,0.8425002550407791,77.52165568043485,69.094826,4.1612096,0.003851107002325569
45.79702,1.1261708,0.9582012,1.112833,0.8661238,4.318616,0.8421946724850314,77.44288777646798,69.094826,4.1612096,0.0039227767589277195
45.79702,1.1261708,0.9582012,1.112833,0.8661191,4.3174086,0.8412628468073164,77.20795476673034,69.094826,4.1612096,0.003995780301895269
45.79702,1.1261708,0.9582012,1.112833,0.8661172,4.31694,0.8407412448833729,77.07886515021085,69.094826,4.1612096,0.004070142453219439
45.79702,1.1261708,0.9582019,1.1129789,0.8661172,4.31694,0.839525496379357,76.78278896348579,69.094826,4.1612096,0.004145888496832911
45.79702,1.1261708,0.9582019,1.1129789,0.8661157,4.3166013,0.8393347013673724,76.73715643679087,69.094826,4.1612096,0.0042230441872066725
45.79702,1.1261708,0.9582019,1.1129789,0.8660935,4.3114095,0.8393344164015555,76.73708899480026,69.094826,4.1612096,0.004301635758106795
45.79702,1.1261708,0.95820284,1.1131916,0.8660918,4.3109937,0.8390034246154537,76.66074612009601,69.094826,4.1612096,0.004381689931514195
45.79702,1.1261708,0.9582034,1.1133075,0.8660846,4.309367,0.8383707159914786,76.5173999023196,69.094826,4.1612096,0.004463233926710397
45.79702,1.1261708,0.9582034,1.1133075,0.8660835,4.309123,0.8376023539665021,76.34762920684729,69.094826,4.1612096,0.0045462954695324
45.79702,1.1261708,0.9582074,1.1142017,0.8660765,4.307632,0.8365380047361459,76.11673366147588,69.094826,4.1612096,0.004630902801799737
45.79702,1.1261708,0.9582074,1.1142017,0.8660539,4.302824,0.8360538172854854,76.01327037646371,69.094826,4.1612096,0.004717084690917017
45.79702,1.1261708,0.9582074,1.1142017,0.866043,4.300543,0.8358017756597991,75.9604690895071,69.094826,4.1612096,0.004804870439655134
45.79702,1.1261708,0.9582074,1.1142017,0.8660391,4.299715,0.8356584995138717,75.93079974375198,69.094826,4.1612096,0.004894289896114532
45.79702,1.1261708,0.9582074,1.1142017,0.8660381,4.2995186,0.8342986474716639,75.65608552135203,69.094826,4.1612096,0.004985373463873894
45.79702,1.1261708,0.9582074,1.1142017,0.8660379,4.2994785,0.8331266145314454,75.42342363370464,69.094826,4.1612096,0.0050781521123276704
45.79702,1.1261708,0.95820755,1.1142355,0.86600494,4.293032,0.8328875051792447,75.3767463130766,69.094826,4.1612096,0.0051726573872160194
45.79702,1.1261708,0.9582089,1.1144912,0.86600393,4.2928514,0.8320271474352715,75.2126556574383,69.094826,4.1612096,0.005268921421350677
45.79702,1.1261708,0.9582089,1.1144912,0.8659938,4.290943,0.8318212028086548,75.17378914621528,69.094826,4.1612096,0.0053669769455404765
45.79702,1.1261708,0.9582089,1.1144912,0.86598754,4.2897897,0.8314117104359138,75.09819748434806,69.094826,4.1612096,0.00546685729972018
45.79702,1.1261708,0.9582089,1.1144912,0.8659575,4.284328,0.8310961095242181,75.04101154721329,69.094826,4.1612096,0.005568596444286409
45.79702,1.1261708,0.9582089,1.1144912,0.8659475,4.282553,0.8302915395515202,74.89876261975448,69.094826,4.1612096,0.005672228971644543
45.79702,1.1261708,0.9582089,1.1144912,0.86594486,4.282098,0.8299468318661618,74.83879572188674,69.094826,4.1612096,0.005777790117970507
45.79702,1.1261708,0.9582089,1.1144912,0.8659377,4.2808514,0.8295820327607903,74.77636365899417,69.094826,4.1612096,0.00588531577519145
45.79702,1.1261708,0.9582089,1.1144912,0.8659344,4.280286,0.8286631949714425,74.6220204718871,69.094826,4.1612096,0.005994842503189409
45.79702,1.1261708,0.9582089,1.1144912,0.865928,4.279225,0.8279757343429097,74.50900193884975,69.094826,4.1612096,0.0061064075422320365
45.79702,1.1261708,0.9582089,1.1144912,0.865925,4.278754,0.8276125429912223,74.45020104421116,69.094826,4.1612096,0.006220048825634711
45.79702,1.1261708,0.9582089,1.1144912,0.86590946,4.276261,0.8272880051307697,74.39855876751689,69.094826,4.1612096,0.006335804992658254
45.79702,1.1261708,0.9582089,1.1144912,0.86584336,4.2659206,0.8268199666095312,74.32498828392036,69.094826,4.1612096,0.006453715401646702
45.79702,1.1261708,0.9582089,1.1144912,0.8658414,4.2656283,0.8261984411105665,74.22921310534447,69.094826,4.1612096,0.006573820143409586
45.79702,1.1261708,0.9582089,1.1144912,0.8658393,4.2653127,0.8254419581220309,74.11509518893551,69.094826,4.1612096,0.006696160054853215
45.79702,1.1261708,0.95820916,1.1145333,0.8658393,4.2653127,0.8249623196059743,74.04451466573215,69.094826,4.1612096,0.006820776732865685
45.79702,1.1261708,0.95820916,1.1145333,0.865819,4.2623763,0.8234821065625603,73.82913796838076,69.094826,4.1612096,0.00694771254846024
45.79702,1.1261708,0.95820916,1.1145333,0.8658115,4.2613235,0.8223987912974542,73.67502389804554,69.094826,4.1612096,0.0070770106611818895
45.79702,1.1261708,0.95820916,1.1145333,0.86580807,4.260843,0.8213985146724186,73.53553678432503,69.094826,4.1612096,0.007208715033782135
45.79702,1.1261708,0.95820916,1.1145333,0.8657907,4.258457,0.8205348999517201,73.41690214651629,69.094826,4.1612096,0.007342870447166758
45.79702,1.1261708,0.95820916,1.1145333,0.8657805,4.2570806,0.8201140241799442,73.36013235958099,69.094826,4.1612096,0.007479522515621821
45.79702,1.1261708,0.95820916,1.1145333,0.8657609,4.254487,0.8200239549120831,73.34822069267992,69.094826,4.1612096,0.007618717702322999
45.79702,1.1261708,0.95820916,1.1145333,0.8657585,4.254162,0.8190985568336251,73.22809460293001,69.094826,4.1612096,0.007760503335133571
45.79702,1.1261708,0.95820916,1.1145333,0.8657464,4.252619,0.818659962341945,73.1720979808483,69.094826,4.1612096,0.00790492762269642
45.79702,1.1261708,0.9582112,1.1147733,0.86574364,4.252279,0.8184475819249666,73.14561512213244,69.094826,4.1612096,0.00805203967082547
45.79702,1.1261708,0.9582112,1.1147733,0.86572075,4.2494507,0.8182704869136366,73.1239548222703,69.094826,4.1612096,0.008201889499202203
45.79702,1.1261708,0.9582112,1.1147733,0.8657056,4.2476344,0.8171991954347908,72.9946838875012,69.094826,4.1612096,0.008354528058382871
45.79702,1.1261708,0.9582112,1.1147733,0.8657009,4.247079,0.8167371962060793,72.93987159360773,69.094826,4.1612096,0.008510007247122246
45.79702,1.1261708,0.9582112,1.1147733,0.8656974,4.2466607,0.8161250685944277,72.86845421645305,69.094826,4.1612096,0.008668379930019773
45.79702,1.1261708,0.9582112,1.1147733,0.86568207,4.2449155,0.8149606373924271,72.73561288579587,69.094826,4.1612096,0.008829699955494083
45.79702,1.1261708,0.9582112,1.1147733,0.86564696,4.240945,0.8132713909806877,72.54565935830593,69.094826,4.1612096,0.008994022174092044
45.79702,1.1261708,0.9582112,1.1147733,0.86561835,4.2377973,0.8126304649859365,72.47489816701646,69.094826,4.1612096,0.00916140245713852
45.79702,1.1261708,0.9582112,1.1147733,0.8656165,4.237598,0.8113185146759296,72.3334373150028,69.094826,4.1612096,0.009331897715733239
45.79702,1.1261708,0.9582112,1.1147733,0.86556673,4.2323146,0.8107931097670936,72.27746929173884,69.094826,4.1612096,0.009505565920101192
45.79702,1.1261708,0.9582112,1.1147733,0.8655611,4.231721,0.8106377858056499,72.26120527974905,69.094826,4.1612096,0.009682466119303124
45.79702,1.1261708,0.9582112,1.1147733,0.8655376,4.229321,0.8105659527178952,72.25384085579218,69.094826,4.1612096,0.009862658461312821
45.79702,1.1261708,0.9582112,1.1147733,0.865516,4.2271423,0.8093562186610627,72.13187858695053,69.094826,4.1612096,0.010046204213468132
45.79702,1.1261708,0.9582128,1.1149311,0.8654337,4.219045,0.8086127293944118,72.05838702793021,69.094826,4.1612096,0.01023316578330245
45.79702,1.1261708,0.95821416,1.1150712,0.8654243,4.218135,0.8084022514899895,72.03804589381119,69.094826,4.1612096,0.010423606739764012
45.79702,1.1261708,0.95821416,1.1150712,0.8653546,4.211534,0.8082247399715574,72.02121130205593,69.094826,4.1612096,0.010617591834830001
45.79702,1.1261708,0.9582158,1.1152233,0.8653316,4.209375,0.807522133657705,71.95573815573408,69.094826,4.1612096,0.010815187025522881
45.79702,1.1261708,0.9582158,1.1152233,0.8653029,4.2067304,0.8060694181229957,71.8226930676264,69.094826,4.1612096,0.01101645949633657
45.79702,1.1261708,0.9582158,1.1152233,0.86528224,4.204863,0.8052788745559012,71.7514292726597,69.094826,4.1612096,0.011221477682079803
45.79702,1.1261708,0.9582158,1.1152233,0.8652779,4.204481,0.8043936116518887,71.67323367764453,69.094826,4.1612096,0.011430311291144786
45.79702,1.1261708,0.9582158,1.1152233,0.86523193,4.2005076,0.8042682107333963,71.662382086484,69.094826,4.1612096,0.011643031329208768
45.79702,1.1261708,0.9582158,1.1152233,0.8652026,4.1980333,0.8038773163397462,71.62918772832377,69.094826,4.1612096,0.011859710123376693
45.79702,1.1261708,0.958217,1.1153297,0.86520064,4.197871,0.8031449040159976,71.56773064556693,69.094826,4.1612096,0.01208042134677329
45.79702,1.1261708,0.958217,1.1153297,0.8651964,4.197526,0.8019395868688761,71.46930192343432,69.094826,4.1612096,0.012305240043592616
45.79702,1.1261708,0.9582193,1.1155162,0.86516994,4.195384,0.8009455089153189,71.3891213858062,69.094826,4.1612096,0.012534242654613994
45.79702,1.1261708,0.95822114,1.1156639,0.8651635,4.194879,0.800788143827272,71.37668334484654,69.094826,4.1612096,0.012767507043192657
45.79702,1.1261708,0.95822114,1.1156639,0.8650676,4.1874022,0.7992458770289624,71.25713042293553,69.094826,4.1612096,0.013005112521734086
45.79702,1.1261708,0.958222,1.1157322,0.86502934,4.1844883,0.7989355445391749,71.23357146003427,69.094826,4.1612096,0.013247139878661175
45.79702,1.1262043,0.95822483,1.1159474,0.86501634,4.1835165,0.7984498332407605,71.19706426943051,69.094826,4.1612096,0.013493671405883065
45.79702,1.1262043,0.95822483,1.1159474,0.8649886,4.1814766,0.7975281578532097,71.12947865499135,69.094826,4.1612096,0.013744790926775366
45.79702,1.1262043,0.95822483,1.1159474,0.86496305,4.179637,0.7971869678695593,71.10481602211755,69.094826,4.1612096,0.014000583824680975
45.79702,1.1262043,0.95822483,1.1159474,0.8648974,4.1749816,0.7963181056732096,71.04317305624436,69.094826,4.1612096,0.014261137071941283
45.79702,1.1262043,0.95822483,1.1159474,0.86487186,4.1732225,0.7962545838063435,71.03875767956954,69.094826,4.1612096,0.014526539259467812
45.79702,1.1262043,0.95822483,1.1159474,0.86484873,4.1716304,0.7960811328392242,71.02689798318005,69.094826,4.1612096,0.014796880626863964
45.79702,1.1262043,0.95822483,1.1159474,0.86468685,4.1608315,0.7958296954813159,71.01004869748945,69.094826,4.1612096,0.015072253093107555
45.79702,1.1262043,0.95822483,1.1159474,0.8646589,4.1590095,0.7950201103459991,70.95683475391515,69.094826,4.1612096,0.015352750287804227
45.79702,1.1262043,0.9582269,1.1160818,0.8646506,4.158474,0.7948388376293994,70.94517968546995,69.094826,4.1612096,0.015638467583022463
45.79702,1.1262043,0.95822906,1.1162131,0.8645858,4.154368,0.794617909446933,70.93119441335838,69.094826,4.1612096,0.01592950212572123
45.79702,1.1262043,0.95822906,1.1162131,0.8645763,4.153768,0.7943209415456586,70.91266438598046,69.09481,4.1603847,0.016225952870780873
45.79702,1.1262043,0.95822906,1.1162131,0.86450565,4.149453,0.7940985494223376,70.89911424479943,69.09481,4.1603847,0.016527920614648955
45.79702,1.1262043,0.95822906,1.1162131,0.86448103,4.1479807,0.7937025452300936,70.875345728796,69.09481,4.1603847,0.016835508029612024
45.79702,1.1262043,0.95823,1.1162667,0.8644345,4.1452494,0.793534212947859,70.8654160408627,69.09481,4.1603847,0.01714881969870539
45.79702,1.1262043,0.95823,1.1162667,0.8644147,4.1441145,0.793408619130359,70.85812717973374,69.09481,4.1603847,0.017467962151272456
45.79702,1.1262043,0.95823,1.1162667,0.8643622,4.14114,0.7932164285475536,70.84716931472408,69.09481,4.1603847,0.017793043899185772
45.79702,1.1262043,0.95823,1.1162667,0.8643594,4.1409903,0.7925786016013995,70.81168815755527,69.09481,4.1603847,0.018124175473742378
45.79702,1.1262043,0.95823,1.1162667,0.8643511,4.1405306,0.7925010941635523,70.80747060349768,69.09481,4.1603847,0.018461469463245474
45.79702,1.1262043,0.95823,1.1162667,0.8641852,4.131639,0.7924095153143633,70.80256789731276,69.09481,4.1603847,0.018805040551285814
45.79702,1.1262043,0.95823,1.1162667,0.8641496,4.1297646,0.7919806627363994,70.77996205170926,69.09481,4.1603847,0.01915500555573528
45.797016,1.1262938,0.95823,1.1162667,0.86404866,4.1245294,0.7912192567729563,70.74086280323259,69.09481,4.1603847,0.019511483468466165
45.797016,1.1262938,0.9582324,1.1163853,0.86398673,4.121394,0.7910609521561172,70.73282391294335,69.09481,4.1603847,0.01987459549580984
45.797016,1.1262938,0.9582324,1.1163853,0.8639616,4.120138,0.790750947491876,70.71746075351149,69.09481,4.1603847,0.020244465099768037
45.797016,1.1262938,0.9582324,1.1163853,0.8638281,4.113599,0.7905610890465866,70.70820077707998,69.09481,4.1603847,0.020621218039991424
45.797016,1.1262938,0.9582354,1.1165282,0.863688,4.1068816,0.7903710560793809,70.699044010262,69.09481,4.1603847,0.021004982416539152
45.797016,1.1262938,0.9582354,1.1165282,0.863502,4.0980873,0.7900407761637628,70.68340301638928,69.09481,4.1603847,0.021395888713434216
45.797016,1.1262938,0.9582354,1.1165282,0.863466,4.0964246,0.7899916601833901,70.68114129156835,69.09481,4.1603847,0.02179406984302956
45.797016,1.1262938,0.9582354,1.1165282,0.8633711,4.092113,0.7895514667638659,70.66126021912741,69.09481,4.1603847,0.022199661191199548
45.797016,1.1262938,0.9582354,1.1165282,0.8632291,4.085759,0.788782292519815,70.62700437696111,69.09481,4.1603847,0.022612800663372772
45.797016,1.1262938,0.9582354,1.1165282,0.86312073,4.081004,0.7881926638480374,70.6011559922555,69.09481,4.1603847,0.023033628731421313
45.797016,1.1262938,0.9582354,1.1165282,0.86301273,4.07636,0.7876802072321909,70.57905735040535,69.09481,4.1603847,0.023462288481422625
45.797016,1.1262938,0.9582354,1.1165282,0.8629898,4.07539,0.7870270378026227,70.55144856028888,69.09481,4.1603847,0.023898925662310503
45.797016,1.1262938,0.95824194,1.1168023,0.86296326,4.0742965,0.7858446898131535,70.5022862934403,69.09481,4.1603847,0.024343688735431104
45.797016,1.1262938,0.95824194,1.1168023,0.86293185,4.0730195,0.7851284135427726,70.47305728600564,69.09481,4.1603847,0.024796728925021577
45.797016,1.1262938,0.9582518,1.1171949,0.8629006,4.0717716,0.7850324237080665,70.46920803207068,69.09481,4.1603847,0.025258200269627846
45.797016,1.1262938,0.95825386,1.1172785,0.8628509,4.0698133,0.7849451172303477,70.46576652913464,69.09481,4.1603847,0.025728259674479323
45.797016,1.1262938,0.95825386,1.1172785,0.8627936,4.0676055,0.7846433161238386,70.45410260486588,69.09481,4.1603847,0.026207066964838526
45.797016,1.1262938,0.95825696,1.1173929,0.8627524,4.0660434,0.7845257061248377,70.449641850414,69.09481,4.1603847,0.02669478494034321
45.797016,1.1262938,0.95825785,1.1174238,0.86270744,4.0643783,0.7837596775068473,70.421266019754,69.09481,4.1603847,0.02719157943036019
45.797016,1.1262938,0.95825785,1.1174238,0.86265653,4.062531,0.7836715105701896,70.41807920395894,69.09481,4.1603847,0.02769761935036891
45.797016,1.1262938,0.95825785,1.1174238,0.86255574,4.0589175,0.7830857260655196,70.39727614298104,69.09481,4.1603847,0.028213076759394707
45.797016,1.1262938,0.95825785,1.1174238,0.86252,4.057661,0.7829747392548508,70.39337363416995,69.0948,4.1601586,0.028738126918510663
45.797016,1.1262938,0.9582613,1.117543,0.86215913,4.04522,0.782900207031813,70.39082482455814,69.0948,4.1601586,0.02927294835042816
45.797016,1.1262938,0.958265,1.1176676,0.8620688,4.0421576,0.7828381897288452,70.38873662610013,69.0948,4.1601586,0.029817722900196734
45.797016,1.1262938,0.958265,1.1176676,0.8618941,4.0363846,0.7826318282928718,70.38191070517951,69.0948,4.1601586,0.030372635797033115
45.797012,1.1264187,0.958265,1.1176676,0.8618565,4.035157,0.7823177774646461,70.37166057493816,69.0948,4.1601586,0.030937875717301368
45.797012,1.1264187,0.95826834,1.1177772,0.86180073,4.033367,0.7822910442374057,70.37080303408793,69.0948,4.1601586,0.03151363484866479
45.797012,1.1264187,0.9582852,1.1183081,0.8617253,4.030994,0.7821271518966972,70.36567362810486,69.0948,4.1601586,0.032100108955431715
45.797012,1.1264187,0.95829695,1.1186695,0.861494,4.023873,0.7815177968984686,70.34671298466016,69.0948,4.1601586,0.03269749744511768
45.797012,1.1264187,0.95829695,1.1186695,0.8613951,4.0208955,0.7813026218941439,70.3402153249189,69.0948,4.1601586,0.03330600343624589
45.797012,1.1264187,0.9583003,1.1187654,0.8613275,4.0188828,0.7809018324645005,70.32825971926236,69.0948,4.1601586,0.03392583382740992
45.797012,1.1264187,0.9583003,1.1187654,0.8611417,4.0134397,0.780669989619729,70.32145049238095,69.0948,4.1601586,0.034557199367621395
45.797012,1.1264278,0.95830536,1.1189115,0.86100537,4.009553,0.7805963611989669,70.31932156632237,69.0948,4.1601586,0.03520031472796679
45.797012,1.1264278,0.95831704,1.1192404,0.8607477,4.002291,0.7805214441451291,70.31720982971208,69.0948,4.1601586,0.03585539857459817
45.797012,1.1264278,0.95831704,1.1192404,0.860659,3.9998355,0.7800430828369171,70.30399709956744,69.09462,4.155298,0.03652267364308175
45.797012,1.1264278,0.95831704,1.1192404,0.86024374,3.988615,0.7799997555798498,70.30281157590106,69.09462,4.155298,0.03720236681413066
45.797012,1.1264278,0.9583224,1.1193837,0.8601239,3.9854124,0.7798558754079482,70.29897340238492,69.09462,4.155298,0.037894709190746674
45.797012,1.1264278,0.9583224,1.1193837,0.8599875,3.981827,0.7798489651380156,70.29879288905326,69.09462,4.155298,0.038599936176797675
45.79701,1.1265326,0.9583299,1.1195749,0.859797,3.976934,0.7798489651380156,70.29879288905326,69.09462,4.155298,0.0393182875570577
45.79701,1.1265326,0.9583299,1.1195749,0.85957044,3.9712033,0.7798215312237188,70.29810102832037,69.09462,4.155298,0.04005000757873611
45.79701,1.1265326,0.9583299,1.1195749,0.85946804,3.9686732,0.7794586728963601,70.28908383454353,69.09462,4.155298,0.04079534503452449
45.79701,1.1265326,0.95833594,1.119722,0.85935557,3.9659564,0.7793964596113859,70.287568788449,69.0945,4.1521873,0.04155455334718875
45.79701,1.1265326,0.9583461,1.1199635,0.8591483,3.9610248,0.7790443935935928,70.27918697776742,69.0945,4.1521873,0.04232789065573549
45.79701,1.1265326,0.9583461,1.1199635,0.85883623,3.953738,0.7790443935935928,70.27918697776742,69.094475,4.151488,0.04311561990318229
45.79701,1.1265326,0.95836437,1.1203865,0.8587428,3.9515908,0.7789170557659489,70.276265755336,69.094475,4.151488,0.04391800892596086
45.79701,1.1265326,0.9583677,1.1204633,0.8585857,3.9480357,0.7785977101591973,70.26909005830338,69.094475,4.151488,0.04473533054498463
45.79701,1.1265326,0.95837504,1.120625,0.8584558,3.9451609,0.7783127795851981,70.26278190312749,69.094475,4.151488,0.04556786265841064
45.79701,1.1265326,0.9583793,1.1207215,0.8583031,3.9418385,0.778092699469224,70.25799860170702,69.094475,4.151488,0.046415888336127774
45.79701,1.1265326,0.9583793,1.1207215,0.8581584,3.9387515,0.7775799021517771,70.247089039431,69.094475,4.151488,0.04727969591600391
45.79701,1.1265326,0.9583793,1.1207215,0.85778105,3.9308107,0.7773730060270785,70.24274024585958,69.094475,4.151488,0.048159579101923505
45.79701,1.1265326,0.9583793,1.1207215,0.85764396,3.9279864,0.7773028069891745,70.2413061208685,69.094475,4.151488,0.04905583706365046
45.79701,1.1265326,0.9583793,1.1207215,0.8575059,3.9251928,0.7772966256368958,70.24118041382636,69.094475,4.151488,0.04996877453854884
45.79701,1.1265326,0.9584071,1.1212703,0.8574581,3.9242437,0.7772726931025484,70.2407084436957,69.094475,4.151488,0.0508987019351968
45.79701,1.1265326,0.9584071,1.1212703,0.8572525,3.9202373,0.7772202476647514,70.23968483584198,69.094475,4.151488,0.05184593543892913
45.79701,1.1265326,0.9584107,1.1213396,0.85717463,3.9187546,0.7771387588058959,70.23812039986379,69.094475,4.151488,0.05281079711934331
45.79701,1.1265326,0.95842195,1.121552,0.85685414,3.9127338,0.776805563884623,70.23185664954376,69.094475,4.151488,0.05379361503980703
45.79701,1.1265326,0.95842195,1.121552,0.85669464,3.9098008,0.7767651947951946,70.23111308911959,69.094475,4.151488,0.05479472336900287
45.79701,1.1265326,0.9584331,1.1217555,0.8564544,3.9054701,0.7763366431421005,70.22335710544581,69.094475,4.151488,0.055814462494549605
45.79701,1.1265326,0.9584331,1.1217555,0.85621995,3.9013221,0.7759862212090173,70.2171537382815,69.094475,4.151488,0.05685317913873753
45.79701,1.1265326,0.95844597,1.1219767,0.85592693,3.8961935,0.775831528657832,70.21445181838537,69.094475,4.151488,0.05791122647641758
45.79701,1.1265326,0.95844597,1.1219767,0.8554561,3.8881438,0.7754490038806962,70.20792333155708,69.094475,4.151488,0.05898896425508499
45.79701,1.1265326,0.95845175,1.122076,0.8552181,3.8841524,0.7753919600594116,70.20696934773177,69.094475,4.151488,0.06008675891719687
45.79701,1.1265326,0.95845175,1.122076,0.8549528,3.8797584,0.7748902756834127,70.19866752962693,69.094475,4.151488,0.061204983724766966
45.79701,1.1265326,0.95845425,1.122115,0.85482055,3.8776195,0.7747756019688039,70.19680835208906,69.094444,4.151177,0.06234401888627864
45.79701,1.1265326,0.95845425,1.122115,0.8545471,3.8732703,0.7745981397179029,70.19398528266943,69.094444,4.151177,0.06350425168595962
45.79701,1.1265326,0.9584684,1.122333,0.8544282,3.8714073,0.7745930414654421,70.19390635789841,69.094444,4.151177,0.06468607661546327
45.79701,1.1265326,0.9584854,1.1225967,0.85407495,3.8659732,0.7745725831685637,70.19359491456183,69.09436,4.149877,0.0658898955079995
45.79701,1.1265326,0.95851666,1.1230655,0.8537264,3.8607163,0.7745564906398859,70.19335176436532,69.09436,4.149877,0.0671161176749628
45.79701,1.1265326,0.958527,1.1232184,0.8534553,3.8567026,0.7745503784435033,70.19326140324023,69.09436,4.149877,0.06836516004510239
45.79701,1.1265326,0.958527,1.1232184,0.853357,3.8552735,0.7740689331087572,70.18627514500234,69.09436,4.149877,0.06963744730628223
45.797,1.1266549,0.9585298,1.1232563,0.85326695,3.8539922,0.7736453033122281,70.18026049702456,69.09436,4.149877,0.07093341204987996
45.797,1.1266549,0.9585298,1.1232563,0.8528802,3.8485835,0.7735807878129622,70.17935714527961,69.09436,4.149877,0.07225349491787214
45.797,1.1266549,0.9585592,1.1236632,0.85278684,3.847303,0.7734797013579711,70.17797022039669,69.09436,4.149877,0.07359814475265763
45.797,1.1266549,0.958584,1.1239936,0.8523062,3.840849,0.7732506389550214,70.17490090569149,69.09436,4.149877,0.07496781874966876
45.797,1.1266549,0.9585922,1.1241031,0.85217977,3.8391767,0.772931826646623,70.17070674276947,69.09436,4.149877,0.07636298261282241
45.797,1.1266549,0.95859975,1.124202,0.85204786,3.8374598,0.7728673095151812,70.16986863134082,69.09436,4.149877,0.0777841107128649
45.797,1.1266549,0.95860106,1.1242183,0.85186505,3.8351388,0.7728559052001148,70.16972370002416,69.09436,4.149877,0.07923168624866253
45.797,1.1266549,0.95860106,1.1242183,0.8517802,3.834073,0.7728195572479744,70.16926841242353,69.09436,4.149877,0.080706201411495
45.797,1.1266549,0.95861965,1.1244475,0.8514176,3.829615,0.7726699729236579,70.16742425380532,69.09436,4.149877,0.0822081575524054
45.797,1.1266549,0.95861965,1.1244475,0.85131174,3.8283424,0.7726699729236579,70.16742425380532,69.09436,4.149877,0.0837380653526649
45.797,1.1266549,0.9586569,1.1248876,0.8511692,3.8266625,0.7725465455475975,70.16596300809636,69.09436,4.149877,0.08529644499741025
45.797,1.1266549,0.9586906,1.1252803,0.8505361,3.8192978,0.7723006055393761,70.16311226084281,69.09436,4.149877,0.08688382635251184
45.797,1.1266549,0.9586953,1.125334,0.8501251,3.8145843,0.7723006055393761,70.16311226084281,69.094315,4.1493173,0.08850074914473438
45.796993,1.126736,0.958716,1.1255674,0.84998834,3.8130546,0.7723006055393761,70.16311226084281,69.094315,4.1493173,0.09014776314524918
45.79699,1.1267841,0.958739,1.12582,0.8497932,3.8109093,0.7723006055393761,70.16311226084281,69.094246,4.1486874,0.09182542835656282
45.79699,1.1267841,0.958739,1.12582,0.84916127,3.8040729,0.7722766730654795,70.16285563927117,69.094246,4.1486874,0.09353431520292387
45.79699,1.1267841,0.95876807,1.1261301,0.8488335,3.8005993,0.7722144764649699,70.16219715530235,69.094246,4.1486874,0.0952750047242729
45.79698,1.12684,0.9587938,1.1263988,0.8486254,3.7984252,0.771939285991158,70.15933531215452,69.094246,4.1486874,0.09704808877380307
45.796978,1.1269114,0.9587938,1.1263988,0.84834504,3.7955608,0.771853457297563,70.15845964578641,69.094246,4.1486874,0.09885417021919574
45.796978,1.1269114,0.9588286,1.1267476,0.8482608,3.7947168,0.771799019577537,70.15791837661172,69.094246,4.1486874,0.1006938631476027
45.796978,1.1269114,0.9588316,1.1267762,0.8477287,3.78947,0.7717504864048522,70.15744080446727,69.09419,4.1481133,0.10256779307444219
45.796978,1.1269114,0.95885354,1.1269894,0.8473751,3.7860386,0.7717504864048522,70.15744080446727,69.09419,4.1481133,0.10447659715608042
45.796978,1.1269114,0.95885897,1.1270417,0.8471744,3.784137,0.7716554908675064,70.15654075256882,69.09419,4.1481133,0.10642092440647247
45.796978,1.1269114,0.95891577,1.1275681,0.8467986,3.780651,0.771519831602762,70.15528548503674,69.09419,4.1481133,0.10840143591783309
45.796978,1.1269114,0.95894253,1.1278118,0.84636444,3.7767076,0.7712070978195624,70.1524339175846,69.09415,4.1476617,0.11041880508541602
45.79697,1.1269722,0.95895344,1.1279087,0.8456609,3.7704005,0.7711975426388561,70.15234754535294,69.09395,4.145875,0.1124737178364752
45.79696,1.1270616,0.9589689,1.1280457,0.84493065,3.7639709,0.7711975426388561,70.15234754535294,69.09395,4.145875,0.11456687286348714
45.79696,1.1270616,0.95899886,1.1283047,0.8445838,3.7609694,0.7711903386981686,70.15228578285077,69.09395,4.145875,0.11669898186171475
45.79696,1.1270616,0.9590153,1.1284455,0.8440502,3.7564378,0.7711861926087501,70.15225088572163,69.092865,4.136702,0.11887076977119033
45.79696,1.1270616,0.95905703,1.1287925,0.84356755,3.7524202,0.7710569867255963,70.15117955159462,69.092865,4.136702,0.12108297502320395
45.79696,1.1270616,0.95906574,1.1288631,0.84283715,3.7464387,0.7710386796365162,70.15103038000595,69.092804,4.136236,0.1233363497913776
45.796947,1.1271471,0.9590775,1.1289573,0.84242797,3.7431536,0.7706982170592457,70.1482814883619,69.092804,4.136236,0.125631660247412
45.796947,1.1271471,0.9591006,1.1291409,0.8419506,3.7393935,0.7706830589814796,70.14816175484164,69.092804,4.136236,0.12796968682159415
45.796947,1.1271471,0.9591337,1.1293956,0.8414059,3.7351794,0.7706010253385888,70.14752989241018,69.092804,4.136236,0.1303512244681509
45.796947,1.1271471,0.9591337,1.1293956,0.84066683,3.7295783,0.7704897600908066,70.14668064639864,69.092804,4.136236,0.1327770829355429
45.796947,1.1271471,0.9591539,1.1295465,0.84060055,3.7290835,0.7704693401198358,70.14652705260407,69.092804,4.136236,0.13524808704178753
45.796947,1.1271471,0.95922285,1.1300545,0.8401532,3.725797,0.7704451785972587,70.1463508298396,69.09276,4.1359315,0.13776507695490536
45.796947,1.1271471,0.95924747,1.130231,0.8395282,3.7212992,0.7704451785972587,70.1463508298396,69.09276,4.1359315,0.1403289084785873
45.79694,1.1271907,0.9592921,1.1305468,0.83918065,3.7188416,0.7704451785972587,70.1463508298396,69.09276,4.1359315,0.1429404533431761
45.79694,1.1271907,0.9593734,1.1311116,0.83889186,3.7168403,0.7704029842515988,70.14605702851065,69.09276,4.1359315,0.14560059950206486
45.79694,1.1271907,0.9593734,1.1311116,0.83874893,3.7158682,0.770363943027918,70.14579096295112,69.09276,4.1359315,0.14831025143361043
45.79694,1.1271907,0.95947933,1.13182,0.83805823,3.7112296,0.7703292636431255,70.14556028596353,69.09263,4.135022,0.1510703304486654
45.79694,1.1271907,0.95947933,1.13182,0.8379568,3.7105665,0.7703006479730471,70.1453729479605,69.09246,4.133912,0.15388177500383463
45.79694,1.1271907,0.95953625,1.132185,0.8374865,3.7075384,0.7701347653449911,70.14430542853076,69.09232,4.133075,0.1567455410205595
45.79694,1.1271907,0.9595799,1.1324605,0.8370171,3.7045598,0.7701347653449911,70.14430542853076,69.09229,4.1328363,0.1596626022101425
45.79694,1.1271907,0.9596378,1.13282,0.83585286,3.6973486,0.7701032015421327,70.14411056568987,69.09229,4.1328363,0.16263395040481923
45.79694,1.1271907,0.9597476,1.1334869,0.835183,3.6932685,0.7699203454335853,70.14300141731229,69.09226,4.132664,0.16566059589499135
45.79694,1.1271907,0.9597476,1.1334869,0.8340097,3.686248,0.7698969053327432,70.14286093121989,69.09226,4.132664,0.16874356777273758
45.79694,1.1271907,0.95982856,1.1339617,0.8337837,3.6849203,0.7694516970830805,70.14024760447663,69.09226,4.132664,0.17188391428171457
45.79694,1.1271907,0.9598423,1.134041,0.8331061,3.681036,0.7694516970830805,70.14024760447663,69.09226,4.132664,0.17508270317357252
45.79691,1.1273458,0.95994353,1.1346142,0.83287436,3.6797304,0.7694351415605138,70.14015468990307,69.09145,4.1280937,0.1783410220710008
45.79691,1.1273458,0.9599716,1.134769,0.8328098,3.6793733,0.7693287998014725,70.13956640255411,69.09145,4.1280937,0.18165997883753268
45.79691,1.1273458,0.96015894,1.135794,0.83213425,3.6756947,0.7690841921928204,70.13822996631146,69.091446,4.12803,0.18504070195423022
45.79691,1.1273458,0.9602239,1.1361415,0.8319078,3.6744843,0.7689767320306016,70.13765689509668,69.09123,4.126916,0.18848434090337954
45.796883,1.127498,0.960331,1.1367042,0.8312448,3.6710181,0.7689767320306016,70.13765689509668,69.09031,4.1220875,0.1919920665593285
45.796875,1.1275368,0.96034926,1.1367978,0.83050144,3.6671965,0.7689733233219711,70.13763931121936,69.09031,4.1220875,0.19556507158659492
45.79686,1.1276271,0.9604657,1.1373903,0.8298322,3.6638074,0.7689485162436116,70.13751289607819,69.09031,4.1220875,0.19920457084538692
45.79686,1.1276271,0.9605204,1.137661,0.8288058,3.6586928,0.7688953268358721,70.1372491983592,69.0902,4.1215367,0.2029118018046678
45.79686,1.1276271,0.96055955,1.1378523,0.8284617,3.6570158,0.7688367299085699,70.1369609410111,69.0902,4.1215367,0.2066880249629082
45.79686,1.1276271,0.96056974,1.1379017,0.8275906,3.65284,0.7688367299085699,70.1369609410111,69.0902,4.1215367,0.2105345242766706
45.79686,1.1276271,0.96061754,1.1381261,0.82742,3.6520357,0.7688367299085699,70.1369609410111,69.08998,4.120484,0.21445260759716675
45.79685,1.1276848,0.9606554,1.1383013,0.8267992,3.649159,0.7687320239524571,70.13647600245729,69.08998,4.120484,0.21844360711494262
45.79685,1.1276848,0.96067744,1.1384007,0.8261106,3.64605,0.7686697909604705,70.13619496837069,69.08998,4.120484,0.22250887981283693
45.79685,1.1276848,0.9608282,1.1390743,0.8250014,3.6410916,0.7686641828041773,70.13617011480555,69.08998,4.120484,0.22664980792736927
45.79681,1.1278387,0.9608897,1.1393425,0.8243598,3.6382766,0.7686002459414832,70.13588828373352,69.08988,4.120074,0.23086779941871696
45.79681,1.1278387,0.96104443,1.1400049,0.8236048,3.6350417,0.7685549873972036,70.13569533588156,69.08988,4.120074,0.23516428844943485
45.79681,1.1278387,0.96110904,1.1402777,0.8230954,3.6328897,0.7684414053059978,70.13521690852396,69.08988,4.120074,0.23954073587208768
45.79678,1.1279742,0.96120596,1.1406786,0.82272816,3.6313665,0.7683411688519298,70.1348027082306,69.08986,4.119986,0.243998629725955
45.79678,1.1279742,0.961297,1.1410468,0.8215775,3.6267152,0.7682523200284637,70.13444119989403,69.08986,4.119986,0.24853948574297985
45.796757,1.1280776,0.9613894,1.1414152,0.8197762,3.6195328,0.7681402327081011,70.13399281811346,69.08978,4.119681,0.25316484786313553
45.796703,1.1282715,0.96155643,1.1420679,0.8191168,3.6169603,0.7681124014496562,70.133883317634,69.08978,4.119681,0.25787628875938007
45.796684,1.128358,0.96169215,1.1425891,0.8175369,3.6108754,0.7681124014496562,70.133883317634,69.08978,4.119681,0.26267541037238357
45.796684,1.128358,0.96178305,1.1429319,0.81587946,3.6045961,0.7681124014496562,70.133883317634,69.089645,4.119175,0.26756384445520454
45.796684,1.128358,0.96196187,1.1435933,0.8150537,3.6015408,0.7681124014496562,70.133883317634,69.08922,4.1175504,0.2725432531281028
45.796684,1.128358,0.9621284,1.1442027,0.8144743,3.5994387,0.7681124014496562,70.133883317634,69.08922,4.1175504,0.2776153294436801
45.796684,1.128358,0.9622596,1.1446689,0.81378067,3.5969524,0.7680784454210293,70.13376224152145,69.089165,4.1173463,0.2827817979625341
45.796684,1.128358,0.96239924,1.1451565,0.81363255,3.5964365,0.7679530464369675,70.13332626727656,69.089165,4.1173463,0.28804441533962977
45.796684,1.128358,0.96253043,1.1456085,0.8131598,3.594805,0.7677423876028274,70.13260790484361,69.089035,4.1169157,0.2934049709215787
45.796684,1.128358,0.96265405,1.146026,0.8128091,3.5936182,0.7677215339566824,70.13253784373128,69.08901,4.11683,0.29886528735503826
45.796684,1.128358,0.9628357,1.146625,0.8116024,3.589616,0.7677215339566824,70.13253784373128,69.08885,4.1163216,0.3044272212064303
45.796684,1.128358,0.9628698,1.1467361,0.81073445,3.5867844,0.7674551913571406,70.13167355935836,69.08885,4.1163216,0.31009266359319265
45.796684,1.128358,0.96301866,1.1472143,0.81061405,3.5863996,0.7673945902387704,70.13148127695055,69.08885,4.1163216,0.3158635408267819
45.796684,1.128358,0.9632133,1.1478237,0.8102181,3.585162,0.7673945902387704,70.13148127695055,69.08869,4.115817,0.32174181506763716
45.796684,1.128358,0.963331,1.1481858,0.8095032,3.5829701,0.7673945902387704,70.13148127695055,69.08869,4.115817,0.3277294849923382
45.796684,1.128358,0.9636314,1.149091,0.8090866,3.5817146,0.7673072199852906,70.13121682083732,69.08734,4.1117268,0.3338285864731761
45.796684,1.128358,0.9637342,1.1493967,0.8086278,3.5803492,0.7673072199852906,70.13121682083732,69.08611,4.1080976,0.34004119327037063
45.796684,1.128358,0.9638381,1.1497002,0.8085675,3.580174,0.7672429588636569,70.13103002447488,69.08611,4.1080976,0.34636941773717345
45.796684,1.128358,0.9641964,1.1507273,0.8085124,3.580015,0.7671329462201794,70.13071251476373,69.08592,4.1075487,0.3528154115380883
45.796684,1.128358,0.96430504,1.1510305,0.80770224,3.5777404,0.7671329462201794,70.13071251476373,69.08592,4.1075487,0.3593813663804626
45.796684,1.128358,0.96466535,1.1520267,0.8074767,3.57712,0.7671125988508093,70.13065638532363,69.08592,4.1075487,0.36606951475969024
45.796684,1.128358,0.96488774,1.1526254,0.8074026,3.5769193,0.7668824867169707,70.1300340635042,69.085205,4.105621,0.37288213071828336
45.796684,1.128358,0.96512043,1.1532432,0.8067904,3.575299,0.7668824867169707,70.1300340635042,69.085205,4.105621,0.37982153061907364
45.796677,1.128373,0.9651694,1.1533712,0.80670214,3.5750678,0.7666737580214746,70.1294917150146,69.08508,4.1052856,0.38689007393279756
45.796677,1.128373,0.96544325,1.154073,0.8061802,3.5737216,0.7666737580214746,70.1294917150146,69.08508,4.1052856,0.39409016404034475
45.796677,1.128373,0.96595204,1.155354,0.8060476,3.5733893,0.7666737580214746,70.1294917150146,69.08508,4.1052856,0.4014242490499322
45.79667,1.1283917,0.96630174,1.1562204,0.8056788,3.572483,0.7666640371446919,70.12946786358194,69.08508,4.1052856,0.408894822629486
45.796658,1.1284167,0.96637034,1.1563858,0.80535954,3.571713,0.7666107044681816,70.12933845790837,69.08508,4.1052856,0.4165044248545185
45.796658,1.1284167,0.9666929,1.1571568,0.8052414,3.5714316,0.7665923323338704,70.12929499115398,69.08494,4.1049566,0.4242556430717777
45.796658,1.1284167,0.9668722,1.1575778,0.80519027,3.5713124,0.7665923323338704,70.12929499115398,69.08489,4.1048355,0.4321511127789762
45.796658,1.1284167,0.96720284,1.1583365,0.80453324,3.5697997,0.7665923323338704,70.12929499115398,69.08489,4.1048355,0.44019351852088745
45.796658,1.1284167,0.96731687,1.1585938,0.804101,3.568825,0.7665923323338704,70.12929499115398,69.08476,4.1045656,0.4483855948021186
45.7966,1.1285398,0.967536,1.1590796,0.80408305,3.5687854,0.7665557977696219,70.12921377978853,69.08476,4.1045656,0.4567301270168747
45.7966,1.1285398,0.96803033,1.1601532,0.8040464,3.5687053,0.7664786465692713,70.129046877111,69.084656,4.104321,0.46522995239601894
45.79654,1.1286755,0.9681473,1.160402,0.80404305,3.5686984,0.7664786465692713,70.129046877111,69.084656,4.104321,0.4738879609717651
45.79654,1.1286755,0.9684146,1.1609603,0.803918,3.5684383,0.766274046130161,70.12861859039096,69.08354,4.101982,0.4827070965603183
45.79654,1.1286755,0.96875614,1.1616608,0.80315125,3.566861,0.766274046130161,70.12861859039096,69.08327,4.1014123,0.4916903577628026
45.79654,1.1286755,0.96913034,1.162415,0.8030135,3.5665824,0.7660935433774159,70.12825581500232,69.08299,4.1008534,0.5008407989848213
45.79654,1.1286755,0.9692689,1.1626886,0.8026912,3.5659442,0.766069158911705,70.12820736515455,69.0826,4.1001,0.5101615314749833
45.79654,1.1286755,0.9698766,1.1638691,0.80229753,3.5651805,0.7660189212638031,70.1281099085378,69.08201,4.0989375,0.5196557243827657
45.79654,1.1286755,0.9702151,1.1645142,0.8015167,3.563698,0.7659952887475612,70.12806475118842,69.08133,4.097633,0.5293266058360562
45.79654,1.1286755,0.97039896,1.1648586,0.8014705,3.5636106,0.7659952887475612,70.12806475118842,69.08028,4.095679,0.53917746403875
45.79646,1.1288213,0.9706899,1.1653924,0.8014265,3.5635293,0.7659952887475612,70.12806475118842,69.08028,4.095679,0.5492116483887789
45.79646,1.1288213,0.9712052,1.1663202,0.8013969,3.5634758,0.765927984706045,70.12794419746956,69.08024,4.0956097,0.5594325706169377
45.79646,1.1288213,0.9712508,1.1664009,0.8013884,3.563461,0.7658571543787845,70.12781807259039,69.08024,4.0956097,0.5698437059469142
45.79646,1.1288213,0.9714924,1.1668204,0.8006967,3.5622497,0.7658571543787845,70.12781807259039,69.078545,4.0926423,0.5804485942768978
45.79646,1.1288213,0.97197485,1.1676418,0.8003413,3.5616415,0.7658571543787845,70.12781807259039,69.0781,4.0918818,0.5912508413831875
45.79646,1.1288213,0.97268254,1.1688268,0.7998295,3.5607858,0.7657942966865962,70.12771314907127,69.07806,4.091799,0.6022541201461928
45.79646,1.1288213,0.9733399,1.1699052,0.79976946,3.5606878,0.7657942966865962,70.12771314907127,69.07668,4.0895314,0.6134621717992506
45.79646,1.1288213,0.9736233,1.1703638,0.79975104,3.560658,0.765635593032982,70.12745833038902,69.07633,4.0889635,0.6248788072006894
45.79646,1.1288213,0.97383565,1.170701,0.79952425,3.5603,0.765635593032982,70.12745833038902,69.07571,4.087974,0.6365079081295572
45.79646,1.1288213,0.9744591,1.1716726,0.79940385,3.5601118,0.7655666960482665,70.12735168532403,69.07346,4.0845037,0.6483534286054721
45.79646,1.1288213,0.9746571,1.1719749,0.7993269,3.5599945,0.7655666960482665,70.12735168532403,69.07332,4.084269,0.6604193962330305
45.79646,1.1288213,0.9751427,1.1727029,0.7993061,3.5599632,0.7655416361035489,70.12731375123614,69.07325,4.08417,0.6727099135712337
45.79646,1.1288213,0.97546905,1.1731843,0.7985097,3.5587938,0.7655416361035489,70.12731375123614,69.07204,4.0823984,0.6852291595284065
45.79646,1.1288213,0.97607285,1.1740595,0.7979156,3.5579357,0.7655416361035489,70.12731375123614,69.07153,4.0816803,0.697981390783066
45.79641,1.1288862,0.9761431,1.1741588,0.7976939,3.557619,0.7654697985424231,70.12721218966013,69.0711,4.0810595,0.7109709432312431
45.79641,1.1288862,0.9764442,1.1745809,0.7976939,3.557619,0.7654697985424231,70.12721218966013,69.06919,4.078408,0.7242022334607315
45.796375,1.1289357,0.9771825,1.1755924,0.7976763,3.557595,0.7654697985424231,70.12721218966013,69.06875,4.0778093,0.737679760252773
45.796318,1.129019,0.97791487,1.1765736,0.7976372,3.5575428,0.7654697985424231,70.12721218966013,69.06666,4.0749927,0.751408106111697
45.796295,1.1290458,0.9782528,1.1770203,0.7974922,3.5573523,0.7651631678879623,70.12680627250144,69.06304,4.070233,0.7653919388230148
45.796295,1.1290458,0.97904265,1.1780438,0.79718804,3.55696,0.7651631678879623,70.12680627250144,69.062775,4.069896,0.7796360130405229
45.796295,1.1290458,0.9800157,1.1792827,0.79718804,3.55696,0.7651379554254771,70.12677397147566,69.062256,4.069235,0.794145171902934
45.796295,1.1290458,0.98048294,1.1798648,0.79711616,3.55687,0.7647781117874033,70.12632207299755,69.06064,4.067223,0.8089243486805938
45.796295,1.1290458,0.98124236,1.180794,0.7971018,3.5568526,0.7645984396912747,70.12610132747439,69.05891,4.0650926,0.823978568452852
45.796295,1.1290458,0.9820049,1.1817126,0.79668087,3.5563495,0.7645458806661273,70.12603794005045,69.05688,4.0626645,0.8393129498166364
45.796135,1.1292368,0.9822747,1.1820321,0.79626435,3.5558567,0.7645458806661273,70.12603794005045,69.054085,4.059408,0.8549327066268376
45.796097,1.1292782,0.98261875,1.182431,0.79606366,3.555625,0.7645458806661273,70.12603794005045,69.05093,4.055734,0.8708431497690724
45.796097,1.1292782,0.98281044,1.1826487,0.7960083,3.5555625,0.7645458806661273,70.12603794005045,69.04874,4.053238,0.8870496889654403
45.796097,1.1292782,0.98351127,1.1834353,0.79598606,3.5555372,0.7643097624273377,70.12577515151386,69.04215,4.045883,0.9035578346138929
45.796097,1.1292782,0.9841766,1.1841667,0.7958417,3.5553784,0.7643097624273377,70.12577515151386,69.041855,4.045557,0.9203731996618221
45.796097,1.1292782,0.9843763,1.1843823,0.79572666,3.555254,0.7643097624273377,70.12577515151386,69.040886,4.0445256,0.9375015015145289
45.79594,1.1294451,0.9848688,1.1849021,0.79531103,3.5548143,0.7643097624273377,70.12577515151386,69.03779,4.041241,0.9549485639791966
45.79594,1.1294451,0.9851425,1.1851876,0.7951522,3.5546489,0.7643097624273377,70.12577515151386,69.03779,4.041241,0.9727203192450538
45.795914,1.1294743,0.9858147,1.1858749,0.7951522,3.5546489,0.7643097624273377,70.12577515151386,69.03779,4.041241,0.9908228099003797
45.795914,1.1294743,0.98653954,1.1866019,0.79460245,3.5540977,0.7643097624273377,70.12577515151386,69.03623,4.039685,1.0092621909870485
45.795914,1.1294743,0.9870815,1.1871333,0.79436946,3.553867,0.7643014053846228,70.12576693782387,69.03029,4.0338616,1.0280447320933097
45.795914,1.1294743,0.98806536,1.1880807,0.7942468,3.5537484,0.7643014053846228,70.12576693782387,69.02855,4.0321693,1.0471768194855202
45.795914,1.1294743,0.98882276,1.1887987,0.79424345,3.5537453,0.7641252921573047,70.12560125770652,69.02769,4.0313582,1.0666649582795389
45.795853,1.1295297,0.98957205,1.1894947,0.79424345,3.5537453,0.7641252921573047,70.12560125770652,69.02386,4.0277905,1.0865157746525373
45.795765,1.1296098,0.9899687,1.1898575,0.7941022,3.553617,0.7641252921573047,70.12560125770652,69.020485,4.0247135,1.1067360180959744
45.795765,1.1296098,0.9908041,1.1906042,0.794067,3.5535853,0.7641252921573047,70.12560125770652,69.01937,4.0237255,1.1273325637104872
45.795765,1.1296098,0.99118006,1.1909359,0.79402244,3.5535462,0.7639784330830854,70.12547161990128,69.01447,4.0194416,1.148312414543511
45.795574,1.129777,0.9921283,1.1917558,0.79385114,3.5533986,0.7639784330830854,70.12547161990128,69.01415,4.019164,1.1696827039703848
45.79546,1.129873,0.9927412,1.1922756,0.7937733,3.5533323,0.7639784330830854,70.12547161990128,69.012886,4.0180783,1.1914506981197748
45.795414,1.1299137,0.9935649,1.1929612,0.79368275,3.5532577,0.7638295458792189,70.12534701161574,69.0075,4.013605,1.2136237983442417
45.79506,1.1302007,0.9939103,1.1932437,0.79360163,3.553191,0.7638295458792189,70.12534701161574,69.00695,4.0131507,1.236209543736769
45.795006,1.1302444,0.99474204,1.1939112,0.7935342,3.5531368,0.7637807414630847,70.12530818372349,69.003136,4.0100746,1.259215613694151
45.794945,1.130293,0.99568653,1.1946537,0.79346615,3.5530837,0.7637487815250973,70.12528319465079,68.99466,4.0033984,1.2826498305280598
45.794926,1.1303096,0.99658996,1.195349,0.79340523,3.5530362,0.7637487815250973,70.12528319465079,68.99238,4.001627,1.30652016212472
45.794064,1.1309642,0.99696344,1.195632,0.7933078,3.5529618,0.7637101986405815,70.12525366750117,68.98898,3.9990504,1.3308347246540762
45.794064,1.1309642,0.998809,1.1970031,0.79250765,3.5523655,0.7635319038590843,70.12512201411657,68.98138,3.9933739,1.355601785329369
45.79402,1.1309912,1.0002439,1.1980553,0.7924935,3.552355,0.7635319038590843,70.12512201411657,68.98003,3.992384,1.3808297652180923
45.79402,1.1309912,1.0005219,1.1982543,0.7923834,3.552276,0.763480073570238,70.12508504704921,68.97984,3.9922523,1.4065272421052364
45.79402,1.1309912,1.0013015,1.1988015,0.7921739,3.5521286,0.763480073570238,70.12508504704921,68.979614,3.9920895,1.4327029534098294
45.793606,1.131275,1.0021994,1.1994251,0.7921739,3.5521286,0.7634121373326009,70.12503781976163,68.978714,3.9914758,1.4593657991557576
45.793507,1.1313434,1.0034692,1.2002895,0.7920157,3.5520213,0.7634121373326009,70.12503781976163,68.97221,3.9870522,1.4865248449978572
45.793186,1.1315569,1.0054253,1.2015982,0.7920157,3.5520213,0.7634121373326009,70.12503781976163,68.968704,3.9847183,1.514189325304352
45.793186,1.1315569,1.0056409,1.2017393,0.79156476,3.551726,0.7634121373326009,70.12503781976163,68.96798,3.9842432,1.5423686462966273
45.793045,1.1316484,1.0076238,1.2030147,0.7914359,3.5516434,0.7634121373326009,70.12503781976163,68.961136,3.979854,1.5710723892474487
45.793045,1.1316484,1.0083841,1.2034949,0.79142004,3.5516336,0.7634121373326009,70.12503781976163,68.95809,3.9779346,1.6003103137387018
45.793,1.1316755,1.0107889,1.204985,0.7913091,3.5515647,0.7634121373326009,70.12503781976163,68.95496,3.9759922,1.630092360979741
45.793,1.1316755,1.0125805,1.2060734,0.7910141,3.5513854,0.7634121373326009,70.12503781976163,68.953896,3.975337,1.6604286571875295
45.792564,1.1319352,1.0139523,1.2068934,0.7909901,3.551371,0.7633117811251847,70.12497786788654,68.948685,3.9722536,1.691329517029647
45.792496,1.1319759,1.015533,1.2078178,0.7909585,3.5513527,0.7633117811251847,70.12497786788654,68.94382,3.9693868,1.7228054471313923
45.792152,1.1321725,1.0171742,1.2087612,0.7907904,3.5512562,0.7632181613911964,70.12492364192623,68.94046,3.9674625,1.754867149648152
45.792152,1.1321725,1.0176265,1.2090164,0.7907848,3.5512526,0.7632181613911964,70.12492364192623,68.93874,3.9664867,1.7875255259042355
45.792152,1.1321725,1.0189202,1.2097361,0.7906882,3.5511992,0.7632181613911964,70.12492364192623,68.93657,3.9652836,1.8207916800994624
45.79209,1.1322055,1.0200311,1.21034,0.79060394,3.5511532,0.7632181613911964,70.12492364192623,68.93636,3.9651728,1.8546769230846976
45.79202,1.1322448,1.0224652,1.2116386,0.7904812,3.5510879,0.7631267467268098,70.1248748093534,68.933586,3.9636831,1.8891927762076643
45.79202,1.1322448,1.0242113,1.2125572,0.7904425,3.5510678,0.7631267467268098,70.1248748093534,68.92103,3.9571066,1.9243509752303323
45.79202,1.1322448,1.0254756,1.2132077,0.7904425,3.5510678,0.7630797922913491,70.1248508107092,68.91985,3.9565034,1.9601634743191856
45.79195,1.1322782,1.0271796,1.2140703,0.7903856,3.551039,0.7630797922913491,70.1248508107092,68.916695,3.954907,1.9966424501097935
45.79195,1.1322782,1.0285063,1.2147282,0.79033434,3.5510132,0.7630797922913491,70.1248508107092,68.9137,3.9534178,2.03380030584698
45.79181,1.132348,1.0303946,1.2156473,0.7902839,3.5509884,0.7628688631205239,70.12474745021007,68.912155,3.952665,2.071649675602067
45.791637,1.1324308,1.031892,1.2163651,0.7902669,3.5509806,0.7628688631205239,70.12474745021007,68.90169,3.947664,2.1102034285685964
45.791508,1.1324915,1.0351652,1.2178987,0.7900123,3.5508618,0.7628688631205239,70.12474745021007,68.89333,3.9437408,2.1494746734379806
45.791508,1.1324915,1.0369862,1.2187381,0.7896673,3.5507028,0.7628688631205239,70.12474745021007,68.880424,3.937802,2.1894767628566205
45.791203,1.1326312,1.0379648,1.2191806,0.7896673,3.5507028,0.7628688631205239,70.12474745021007,68.869225,3.932702,2.2302232979659364
45.791203,1.1326312,1.0397804,1.2199873,0.78963387,3.5506878,0.7628688631205239,70.12474745021007,68.868645,3.9324474,2.271728133026903
45.791203,1.1326312,1.0404804,1.2202919,0.78961015,3.5506778,0.7628688631205239,70.12474745021007,68.8662,3.931384,2.314005380130654
45.79091,1.1327567,1.0421522,1.2210062,0.78961015,3.5506778,0.7628688631205239,70.12474745021007,68.8628,3.929925,2.3570694139967276
45.790432,1.1329566,1.0431191,1.221414,0.7895439,3.5506501,0.7628309623646204,70.12473152220541,68.85592,3.927029,2.400934876860652
45.78949,1.1333488,1.0467334,1.2229056,0.78950775,3.5506349,0.7628309623646204,70.12473152220541,68.82902,3.915988,2.445616683452444
45.789173,1.1334771,1.0472835,1.2231289,0.7893767,3.5505824,0.7627874639708904,70.12471393039556,68.82766,3.9154375,2.491130026067791
45.78873,1.133653,1.0496701,1.224078,0.7893767,3.5505824,0.7627874639708904,70.12471393039556,68.82702,3.9151814,2.5374903797335717
45.788555,1.1337203,1.0511261,1.2246453,0.789326,3.5505626,0.7627874639708904,70.12471393039556,68.824615,3.914242,2.584713507469564
45.78784,1.1339943,1.0526118,1.2252158,0.78883713,3.550374,0.7627874639708904,70.12471393039556,68.82032,3.912596,2.63281546564802
45.78784,1.1339943,1.0551964,1.2261853,0.78836626,3.550196,0.7627207566407824,70.12468879450095,68.81776,3.9116263,2.681812609453013
45.787426,1.1341474,1.0562366,1.2265716,0.78836626,3.550196,0.7627207566407824,70.12468879450095,68.813545,3.9100618,2.731721598441379
45.786446,1.1345043,1.0588374,1.2275164,0.7879973,3.5500622,0.7627207566407824,70.12468879450095,68.81205,3.90952,2.782559402207126
45.786247,1.1345751,1.0600246,1.2279394,0.7879057,3.55003,0.7627207566407824,70.12468879450095,68.810074,3.9088147,2.8343433061513092
45.786247,1.1345751,1.0613238,1.2283942,0.7878742,3.5500185,0.762693557820262,70.12467923067577,68.8013,3.9057465,2.8870909173592345
45.785385,1.1348686,1.0637404,1.2292241,0.7878742,3.5500185,0.762693557820262,70.12467923067577,68.78861,3.9013882,2.940820170587061
45.785385,1.1348686,1.0658981,1.229953,0.7878742,3.5500185,0.762693557820262,70.12467923067577,68.78249,3.8993297,2.9955493343598163
45.784973,1.1350055,1.0684271,1.2307906,0.7878663,3.5500162,0.7625824224211382,70.12464215924655,68.78137,3.89896,3.051297017182871
45.78437,1.1352006,1.0696347,1.2311814,0.78771055,3.549966,0.7625824224211382,70.12464215924655,68.77497,3.8968797,3.108082173869064
45.783924,1.1353416,1.0723066,1.2320311,0.7876945,3.5499609,0.7625824224211382,70.12464215924655,68.77019,3.8953462,3.1659241119835206
45.7825,1.135788,1.0740349,1.2325706,0.7876945,3.5499609,0.7625824224211382,70.12464215924655,68.763885,3.893382,3.2248424984084387
45.78247,1.1357969,1.0786239,1.2339838,0.7869464,3.5497305,0.7625824224211382,70.12464215924655,68.73991,3.8860147,3.284857366030047
45.78247,1.1357969,1.0813218,1.2347991,0.7869464,3.5497305,0.7625824224211382,70.12464215924655,68.737335,3.8852358,3.3459891205499748
45.781754,1.1360081,1.0829738,1.2352889,0.78692114,3.5497227,0.7625824224211382,70.12464215924655,68.728714,3.8826976,3.408258547423452
45.781437,1.136099,1.0841783,1.2356393,0.7868811,3.5497108,0.7625824224211382,70.12464215924655,68.710464,3.8774004,3.4716868189265595
45.78031,1.1364195,1.0847722,1.2358086,0.7868811,3.5497108,0.7625824224211382,70.12464215924655,68.705734,3.8760393,3.5362955013550392
45.78031,1.1364195,1.0863559,1.2362525,0.7868811,3.5497108,0.7624953539992926,70.12461789374832,68.68985,3.8715713,3.602106562357074
45.779564,1.1366241,1.0892491,1.2370511,0.7868686,3.549708,0.7624953539992926,70.12461789374832,68.66609,3.8650231,3.669142378402494
45.779186,1.136725,1.0918089,1.2377422,0.7868686,3.549708,0.7624953539992926,70.12461789374832,68.66609,3.8650231,3.737425742391064
45.778713,1.1368496,1.0932244,1.2381175,0.78686583,3.549707,0.7624953539992926,70.12461789374832,68.66134,3.8637595,3.806979871402284
45.778233,1.1369761,1.0945667,1.2384665,0.78686583,3.549707,0.7624953539992926,70.12461789374832,68.65885,3.8631163,3.8778284145894535
45.7782,1.1369845,1.0983225,1.2394291,0.78686583,3.549707,0.7624953539992926,70.12461789374832,68.65494,3.8621192,3.949995461220647
45.777832,1.1370773,1.100713,1.2400289,0.78682435,3.5496962,0.7624953539992926,70.12461789374832,68.651054,3.861144,4.023505548869293
45.776764,1.1373385,1.1060163,1.2413316,0.78682435,3.5496962,0.7624953539992926,70.12461789374832,68.63972,3.858353,4.0983836717572615
45.775974,1.1375307,1.1081247,1.2418396,0.78682435,3.5496962,0.7624953539992926,70.12461789374832,68.628204,3.8555682,4.174655289253135
45.775627,1.137612,1.1117411,1.2426955,0.78682435,3.5496962,0.7624503833224759,70.12460723116652,68.62508,3.8548284,4.252346334528678
45.77542,1.1376605,1.1149192,1.2434362,0.78682435,3.5496962,0.7624503833224759,70.12460723116652,68.614716,3.8524241,4.331483223376403
45.774696,1.1378253,1.1168536,1.2438797,0.78682435,3.5496962,0.7624503833224759,70.12460723116652,68.607666,3.850813,4.41209286319119
45.773426,1.1381112,1.1204008,1.2446752,0.78679746,3.5496902,0.7624503833224759,70.12460723116652,68.60739,3.8507545,4.494202662119142
45.77252,1.1383108,1.1213297,1.2448792,0.78679746,3.5496902,0.7624503833224759,70.12460723116652,68.604164,3.8500445,4.577840538376616
45.772133,1.1383936,1.1228446,1.2452083,0.7866699,3.5496626,0.7624503833224759,70.12460723116652,68.58747,3.8464282,4.663034929742727
45.769806,1.1388928,1.1268191,1.2460517,0.78665996,3.5496604,0.7624503833224759,70.12460723116652,68.581184,3.8451006,4.749814803228505
45.769806,1.1388928,1.1301235,1.2467407,0.78665996,3.5496604,0.7624503833224759,70.12460723116652,68.56968,3.8427076,4.838209664925957
45.769455,1.1389636,1.1320281,1.2471308,0.7866164,3.5496514,0.7624374870173104,70.12460456938993,68.558266,3.8403745,4.928249570040514
45.76662,1.1395336,1.1368037,1.248089,0.7866164,3.5496514,0.7624374870173104,70.12460456938993,68.54452,3.837611,5.019965133110079
45.76604,1.1396487,1.1403353,1.2487878,0.7866164,3.5496514,0.7624374870173104,70.12460456938993,68.538864,3.836491,5.113387538414321
45.76604,1.1396487,1.1426526,1.2492363,0.7866164,3.5496514,0.7624374870173104,70.12460456938993,68.49509,3.8280337,5.208548550577666
45.765797,1.1396956,1.1453067,1.2497417,0.7866164,3.5496514,0.7624374870173104,70.12460456938993,68.48228,3.8255992,5.305480525369574
45.76545,1.1397598,1.150714,1.2507528,0.7866164,3.5496514,0.7624374870173104,70.12460456938993,68.479034,3.8249974,5.404216420705915
45.76447,1.1399409,1.1524175,1.2510636,0.78660226,3.549649,0.7624374870173104,70.12460456938993,68.46671,3.822731,5.5047898078549675
45.76393,1.1400381,1.1560317,1.2517139,0.78660226,3.549649,0.7624374870173104,70.12460456938993,68.45795,3.8211462,5.607234882852027
45.761745,1.140422,1.1567246,1.2518367,0.78660226,3.549649,0.7624374870173104,70.12460456938993,68.45101,3.819924,5.711586478126435
45.75898,1.1409012,1.159498,1.2523192,0.78660226,3.549649,0.7624374870173104,70.12460456938993,68.42253,3.8149655,5.817880074344935
45.758385,1.141003,1.1614482,1.2526516,0.78660226,3.549649,0.7624374870173104,70.12460456938993,68.41558,3.8137825,5.926151812475553
45.757233,1.1411943,1.1660019,1.2534138,0.78660226,3.549649,0.7624374870173104,70.12460456938993,68.39152,3.8097363,6.036438506075863
45.754864,1.1415846,1.1688205,1.2538759,0.78660226,3.549649,0.7624374870173104,70.12460456938993,68.38367,3.8084471,6.148777653810017
45.752674,1.1419384,1.1701496,1.2540898,0.78660226,3.549649,0.7624374870173104,70.12460456938993,68.36261,3.805038,6.263207452198692
45.749706,1.1424075,1.1755371,1.2549431,0.78660226,3.549649,0.7624374870173104,70.12460456938993,68.3511,3.8032265,6.379766808606282
45.748665,1.1425697,1.1777266,1.2552834,0.78660226,3.549649,0.7624374870173104,70.12460456938993,68.338104,3.8012118,6.498495354469888
45.748226,1.1426367,1.1829487,1.256081,0.7861017,3.5495727,0.7624374870173104,70.12460456938993,68.31931,3.7983449,6.619433458774388
45.74545,1.1430541,1.1857361,1.2564988,0.7861017,3.5495727,0.7624374870173104,70.12460456938993,68.30348,3.795977,6.742622241778335
45.743088,1.1434017,1.1883082,1.2568773,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,68.28841,3.793757,6.868103588995307
45.74242,1.1434977,1.192402,1.2574661,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,68.27894,3.7923863,6.995920165435375
45.74242,1.1434977,1.1935933,1.2576345,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,68.26722,3.7907257,7.126115430111746
45.7419,1.1435692,1.2000992,1.25854,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,68.228195,3.7852986,7.258733650817246
45.74137,1.1436422,1.2029124,1.2589251,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,68.16233,3.7762616,7.393819919175874
45.739796,1.1438545,1.2057492,1.2593055,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,68.1441,3.7738047,7.531420165974375
45.73932,1.1439177,1.2085236,1.2596711,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,68.125015,3.7713008,7.671581176779302
45.732582,1.1447843,1.2115878,1.2600659,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,68.09238,3.7670784,7.814350607844542
45.730877,1.145001,1.2142155,1.2604002,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,68.08164,3.7657108,7.959777002314977
45.72742,1.1454297,1.2174215,1.2607986,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,68.069145,3.7641568,8.107909806731694
45.726757,1.1455107,1.2239999,1.2616013,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,68.05495,3.7624252,8.258799387844272
45.72584,1.1456206,1.2270694,1.2619704,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,68.016914,3.7578723,8.412497049736118
45.724174,1.145818,1.2296294,1.2622716,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,67.99012,3.7547016,8.569055051268347
45.723965,1.1458422,1.230992,1.2624292,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,67.97598,3.7530618,8.72852662384837
45.72263,1.1459938,1.2383766,1.2632688,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,67.96194,3.7514741,8.890965989529168
45.72263,1.1459938,1.2440783,1.2639003,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,67.958626,3.751106,9.056428379445293
45.717007,1.1466078,1.2532889,1.2649055,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,67.92283,3.747194,9.224970052592175
45.716106,1.146705,1.2563305,1.2652326,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,67.91287,3.7461267,9.39664831495469
45.713528,1.1469762,1.2613943,1.2657669,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,67.89014,3.7437298,9.571521538991856
45.70984,1.1473591,1.2642295,1.2660598,0.78565526,3.5495074,0.7624374870173104,70.12460456938993,67.88262,3.7429526,9.749649183484097
45.707966,1.1475497,1.2660149,1.2662416,0.78565526,3.5495074,0.7622324288133192,70.12458383606469,67.87543,3.7422223,9.9310918137498
45.69898,1.1484479,1.2698784,1.2666272,0.78565526,3.5495074,0.7622324288133192,70.12458383606469,67.86274,3.7409532,10.115911122238298
45.698517,1.1484928,1.2730339,1.266937,0.78565526,3.5495074,0.7622324288133192,70.12458383606469,67.842514,3.7389653,10.304169949505875
45.695354,1.1487986,1.2793103,1.2675422,0.78560054,3.549502,0.7622324288133192,70.12458383606469,67.83283,3.7380364,10.495932305582267
45.690594,1.1492476,1.2820921,1.2678052,0.78560054,3.549502,0.7622324288133192,70.12458383606469,67.81498,3.7363522,10.691263391734772
45.686737,1.1496054,1.2871256,1.2682724,0.78560054,3.549502,0.7622324288133192,70.12458383606469,67.765465,3.7317605,10.890229622637305
45.686737,1.1496054,1.2908335,1.2686093,0.78560054,3.549502,0.7622324288133192,70.12458383606469,67.737625,3.7292392,11.092898648952227
45.685955,1.1496747,1.2958707,1.2690603,0.78560054,3.549502,0.7622324288133192,70.12458383606469,67.714,3.7271256,11.299339380332217
45.683426,1.1498961,1.3009956,1.2695087,0.78560054,3.549502,0.7622324288133192,70.12458383606469,67.7052,3.7263556,11.509622008850311
45.67969,1.1502163,1.3031205,1.2696922,0.78560054,3.549502,0.7622324288133192,70.12458383606469,67.674545,3.7237155,11.723818032865998
45.678307,1.1503341,1.3047211,1.2698272,0.78560054,3.549502,0.7622324288133192,70.12458383606469,67.62816,3.7198179,11.942000281335325
45.672188,1.1508391,1.3080311,1.2701025,0.78560054,3.549502,0.7622324288133192,70.12458383606469,67.60874,3.7182066,12.164242938573679
45.669277,1.1510761,1.3192122,1.2710184,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.578476,3.7157435,12.390621569479157
45.663467,1.1515429,1.3205535,1.2711254,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.54406,3.7130067,12.621213145225461
45.65697,1.1520525,1.3289412,1.2717835,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.50156,3.7096593,12.856096069432965
45.6524,1.1524051,1.3345649,1.2722145,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.48253,3.7081907,13.095350204826676
45.646267,1.1528718,1.33856,1.2725164,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.46282,3.7067015,13.339056900390586
45.64111,1.1532565,1.3439049,1.2729129,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.45415,3.706055,13.587299019027093
45.638454,1.1534511,1.345432,1.2730238,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.438896,3.7049413,13.840160965731302
45.630054,1.1540501,1.3464358,1.2730957,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.381516,3.7008393,14.097728716289676
45.628433,1.1541648,1.3520616,1.2734919,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.3376,3.6977575,14.360089846512606
45.61733,1.1549339,1.3586535,1.2739474,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.25374,3.6919758,14.627333562011298
45.61325,1.1552114,1.3611057,1.2741127,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.226555,3.690133,14.899550728528537
45.612957,1.1552309,1.3677044,1.2745508,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.16688,3.6861591,15.176833902834039
45.608257,1.155537,1.3735256,1.2749304,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.10963,3.6824172,15.459277364194785
45.60353,1.1558412,1.3791947,1.2752943,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.07531,3.6802142,15.746977146430867
45.58963,1.156714,1.3805385,1.2753791,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.05507,3.6789355,16.0400310705682
45.57464,1.1576431,1.3823282,1.2754897,0.78550017,3.5494938,0.7622324288133192,70.12458383606469,67.040985,3.6780648,16.338538778098602
45.56353,1.1583169,1.3901526,1.2759645,0.785482,3.5494926,0.7622324288133192,70.12458383606469,66.965004,3.6734552,16.64260176485902
45.557026,1.1587031,1.3975035,1.2764032,0.785482,3.5494926,0.7622324288133192,70.12458383606469,66.930954,3.671432,16.952323415541215
45.54337,1.1595033,1.4082627,1.2770331,0.785482,3.5494926,0.7622324288133192,70.12458383606469,66.87736,3.668301,17.26780903884356
45.527428,1.1604186,1.414633,1.2773982,0.785482,3.5494926,0.7622324288133192,70.12458383606469,66.87186,3.6679842,17.589165903277326
45.523827,1.1606218,1.4180003,1.2775874,0.78547937,3.5494926,0.7622324288133192,70.12458383606469,66.840324,3.6662042,17.916503273638995
45.51885,1.1608961,1.4204515,1.277723,0.78547937,3.5494926,0.7622324288133192,70.12458383606469,66.83398,3.6658537,18.249932448161506
45.51885,1.1608961,1.4242693,1.277931,0.78547937,3.5494926,0.7622324288133192,70.12458383606469,66.813416,3.6647391,18.589566796356884
45.49832,1.1619909,1.4309638,1.2782872,0.78547937,3.5494926,0.7622324288133192,70.12458383606469,66.797585,3.6638947,18.935521797562952
45.486496,1.1626095,1.4370956,1.2786072,0.78547937,3.5494926,0.7622324288133192,70.12458383606469,66.74547,3.661172,19.287915080207778
45.47083,1.1634171,1.4416335,1.2788398,0.78547937,3.5494926,0.7622324288133192,70.12458383606469,66.7157,3.6596382,19.646866461804446
45.455544,1.164191,1.4442265,1.2789706,0.78547937,3.5494926,0.7622324288133192,70.12458383606469,66.685326,3.6581101,20.01249798969035
45.446407,1.1646426,1.44654,1.2790847,0.78547937,3.5494926,0.7622324288133192,70.12458383606469,66.63294,3.6555033,20.384933982524643
45.42527,1.1656721,1.452792,1.2793874,0.78547937,3.5494926,0.7622324288133192,70.12458383606469,66.581566,3.653009,20.764301072557746
45.419994,1.165924,1.4579839,1.2796347,0.78547937,3.5494926,0.7622324288133192,70.12458383606469,66.52975,3.6505425,21.150728248687948
45.409046,1.1664375,1.4609789,1.2797749,0.7854727,3.5494921,0.7622324288133192,70.12458383606469,66.516716,3.649931,21.54434690031882
45.39618,1.1670274,1.4662157,1.2800151,0.7854727,3.5494921,0.7622324288133192,70.12458383606469,66.490654,3.6487303,21.945290862033115
45.37417,1.168022,1.474714,1.2803991,0.7854727,3.5494921,0.7622324288133192,70.12458383606469,66.43271,3.6461046,22.353696459097964
45.372124,1.1681126,1.4762068,1.2804654,0.7854727,3.5494921,0.7622324288133192,70.12458383606469,66.39294,3.644341,22.7697025538168
45.364452,1.1684469,1.481684,1.2807044,0.7854727,3.5494921,0.7622324288133192,70.12458383606469,66.37169,3.6434176,23.193450592744274
45.35619,1.1687999,1.4842943,1.2808155,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,66.35519,3.6427116,23.625084654779453
45.354168,1.1688851,1.4911352,1.2811013,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,66.31194,3.6408997,24.064751500154216
45.34729,1.169169,1.4968711,1.2813386,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,66.27994,3.6395814,24.512600620333398
45.32914,1.1699008,1.499187,1.281432,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,66.23279,3.6376767,24.968784288843267
45.308266,1.1707262,1.5033067,1.2815957,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,66.1727,3.6352978,25.433457613046482
45.2814,1.1717775,1.5045146,1.2816423,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,66.10759,3.6327517,25.906778586880062
45.274796,1.1720304,1.5077957,1.2817684,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,66.05053,3.6305747,26.38890814457513
45.24673,1.1730791,1.5113378,1.281901,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,66.03243,3.629896,26.880010215376075
45.24034,1.1733155,1.5159171,1.2820702,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,65.971794,3.6276598,27.380251779278577
45.19215,1.175067,1.522445,1.2823073,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,65.94802,3.6267986,27.889802923804396
45.185074,1.1753187,1.5278774,1.282501,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,65.92588,3.6260142,28.408836901833013
45.16563,1.1759958,1.5303257,1.2825868,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,65.89152,3.6248183,28.937530190509534
45.139538,1.1768862,1.5373659,1.2828292,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,65.85806,3.6236713,29.476062551248585
45.121708,1.177486,1.5399708,1.2829169,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,65.81868,3.622346,30.024617090855493
45.110123,1.177869,1.54754,1.2831655,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,65.767395,3.620657,30.583380323784315
45.10387,1.1780713,1.5484759,1.2831959,0.78542155,3.5494902,0.7622324288133192,70.12458383606469,65.740906,3.6197972,31.152542235554847
45.070564,1.1791301,1.5528294,1.2833344,0.7853969,3.5494895,0.7622324288133192,70.12458383606469,65.71069,3.618834,31.732296347349795
45.045773,1.179905,1.5624831,1.283636,0.7853969,3.5494895,0.7622324288133192,70.12458383606469,65.66872,3.617525,32.322839781813805
45.00501,1.1811552,1.5645925,1.2837007,0.7853969,3.5494895,0.7622324288133192,70.12458383606469,65.623085,3.6161275,32.924373330077685
44.984985,1.1817553,1.5724134,1.2839365,0.7853808,3.549489,0.7622324288133192,70.12458383606469,65.59743,3.6153574,33.53710152002929
44.94987,1.1827928,1.5753975,1.2840247,0.7853808,3.549489,0.7622324288133192,70.12458383606469,65.56178,3.614304,34.161232685855246
44.91122,1.1839124,1.5812117,1.2841944,0.7853056,3.5494864,0.7622324288133192,70.12458383606469,65.51555,3.612966,34.79697903887695
44.892803,1.1844385,1.5901389,1.2844481,0.7853056,3.5494864,0.7622324288133192,70.12458383606469,65.42177,3.610295,35.44455673970435
44.855534,1.185481,1.5928736,1.2845246,0.7853056,3.5494864,0.7622324288133192,70.12458383606469,65.38111,3.6091614,36.10418597173337
44.839714,1.185916,1.5937598,1.2845489,0.7853056,3.5494864,0.7622324288133192,70.12458383606469,65.35162,3.6083498,36.776091016010305
44.796593,1.1870792,1.5995768,1.2847062,0.7853056,3.5494864,0.7622324288133192,70.12458383606469,65.31477,3.6073585,37.46050032748989
44.79021,1.187249,1.6116838,1.2850267,0.7853056,3.5494864,0.7622324288133192,70.12458383606469,65.18927,3.6040432,38.157646612712526
44.74242,1.188489,1.6134468,1.2850722,0.7853056,3.5494864,0.7622324288133192,70.12458383606469,65.146614,3.6029332,38.867766908926676
44.678276,1.1901242,1.6233569,1.2853237,0.7853056,3.5494864,0.7622324288133192,70.12458383606469,65.112854,3.6020699,39.591102664684584
44.66362,1.1904898,1.6297127,1.2854831,0.7853056,3.5494864,0.7622324288133192,70.12458383606469,65.08779,3.6014416,40.32789982193705
44.658386,1.1906177,1.6360314,1.2856385,0.7853056,3.5494864,0.7622324288133192,70.12458383606469,65.053116,3.600592,41.078408899656424
44.599247,1.1920466,1.6406883,1.285751,0.7853056,3.5494864,0.7622324288133192,70.12458383606469,65.04162,3.6003156,41.84288507901584
44.56051,1.1929666,1.647019,1.2859008,0.7853056,3.5494864,0.7622324288133192,70.12458383606469,64.91184,3.5972443,42.62158829015325
44.514267,1.1940421,1.6493944,1.2859565,0.7853056,3.5494864,0.7621554930601836,70.12458205638848,64.88296,3.5965734,43.41478330055092
44.509144,1.1941589,1.6629816,1.2862662,0.7853056,3.5494864,0.7621554930601836,70.12458205638848,64.83452,3.595468,44.22273980505897
44.49328,1.1945125,1.6646636,1.2863038,0.7853056,3.5494864,0.7621554930601836,70.12458205638848,64.7495,3.5935543,45.04573251759454
44.460144,1.1952442,1.6758295,1.2865479,0.7853056,3.5494864,0.7621554930601836,70.12458205638848,64.692116,3.592285,45.88404126454761
44.434517,1.1957965,1.6811197,1.2866625,0.7853056,3.5494864,0.7621554930601836,70.12458205638848,64.65433,3.5914664,46.737951079924635
44.36556,1.197257,1.6874195,1.2867967,0.7853056,3.5494864,0.7621554930601836,70.12458205638848,64.581474,3.5899184,47.607752302263684
44.340878,1.1977712,1.6906261,1.2868634,0.7853056,3.5494864,0.7621554930601836,70.12458205638848,64.54977,3.5892568,48.493740673352335
44.305473,1.1984913,1.6975517,1.2870052,0.7853056,3.5494864,0.7621554930601836,70.12458205638848,64.50599,3.5883617,49.396217438783154
44.276505,1.199072,1.7077868,1.28721,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,64.426674,3.5867705,50.31548945038057
44.195454,1.2006618,1.7098408,1.2872505,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,64.37411,3.585736,51.25186927053333
44.159084,1.2013645,1.7119595,1.2872912,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,64.27508,3.583824,52.205675278469755
44.11274,1.2022445,1.7141497,1.2873329,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,64.24174,3.583193,53.177231778509665
44.051258,1.2033889,1.722146,1.2874814,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,64.2024,3.582462,54.16686911033147
44.021595,1.2039347,1.7266685,1.2875642,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,64.12579,3.5810559,55.17492376129129
43.96008,1.2050381,1.7266685,1.2875642,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,64.0907,3.580428,56.20173848083188
43.859344,1.2068143,1.733991,1.2876933,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,64.028824,3.5793355,57.247662397021784
43.79855,1.2078685,1.7400278,1.2877979,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,64.02412,3.5792544,58.313051135262185
43.732174,1.2089984,1.7421992,1.2878346,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,63.972023,3.5783675,59.3982669392035
43.717346,1.2092464,1.7542887,1.2880372,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,63.950893,3.578013,60.50367879391224
43.641636,1.2104864,1.7577658,1.2880944,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,63.890438,3.5770214,61.629662551329425
43.56903,1.2116553,1.7612733,1.2881503,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,63.834164,3.5761125,62.776601058065
43.52755,1.2123078,1.772484,1.2883276,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,63.806065,3.5756679,63.944884285569366
43.468655,1.2132226,1.7792671,1.2884331,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,63.763382,3.5750053,65.13490946272796
43.446243,1.2135624,1.7801181,1.2884462,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,63.696236,3.573981,66.3470812109235
43.41572,1.2140175,1.7829683,1.2884887,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,63.667183,3.5735502,67.5818116816111
43.283596,1.2159585,1.7853601,1.2885234,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,63.65538,3.5733764,68.83952069645497
43.23244,1.2166969,1.7853601,1.2885234,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,63.63315,3.5730555,70.12063589007177
43.105057,1.2185014,1.7884736,1.2885678,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,63.62408,3.5729272,71.42559285543119
43.044155,1.2193451,1.7892594,1.2885784,0.7853056,3.5494864,0.7620581829765506,70.12458008723547,63.577126,3.5722756,72.75483529196232
43.02378,1.2196227,1.7936252,1.2886384,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,63.509155,3.5713506,74.1088151564157
42.966854,1.2203858,1.7952031,1.2886595,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,63.41529,3.5700927,75.48799281653432
42.848576,1.2219378,1.7994071,1.2887151,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,63.33636,3.5690567,76.89283720758306
42.717995,1.2236116,1.8066137,1.288808,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,63.296215,3.568539,78.32382599179205
42.669647,1.224222,1.8111708,1.2888662,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,63.259487,3.568076,79.78144572076629
42.62543,1.2247688,1.8290428,1.2890897,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,63.193253,3.5672545,81.26619200091946
42.569965,1.2254422,1.8391616,1.2892128,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,63.156307,3.5668054,82.77856966198472
42.427788,1.227141,1.8427119,1.2892549,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,63.028996,3.5652885,84.31909292866251
42.365734,1.227869,1.8447901,1.2892795,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,63.007328,3.5650342,85.88828559546259
42.29371,1.228698,1.8505808,1.2893462,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.966797,3.5645642,87.48668120479914
42.27501,1.2289087,1.8510667,1.2893517,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.95404,3.5644188,89.11482322840202
42.12076,1.2306167,1.8531245,1.2893745,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.91327,3.5639648,90.77326525210223
42.00028,1.2319353,1.8554671,1.2893997,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.877293,3.563572,92.46257116405734
41.943085,1.232547,1.8582792,1.2894299,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.817734,3.562931,94.1833153464796
41.792267,1.2341361,1.8582792,1.2894299,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.79859,3.5627296,95.93608287093147
41.636528,1.235741,1.8648952,1.2894988,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.796875,3.5627122,97.72146969725725
41.59325,1.2361801,1.8686838,1.2895372,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.75019,3.5622404,99.54008287621518
41.487766,1.2372321,1.8734119,1.2895842,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.716976,3.5619092,101.39254075588143
41.38455,1.2382431,1.8734119,1.2895842,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.6975,3.5617206,103.27947319189525
41.294376,1.2391077,1.8823164,1.2896696,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.687077,3.56162,105.20152176161591
41.230396,1.2397107,1.8833176,1.289679,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.659966,3.5613647,107.15933998226711
41.08509,1.2410597,1.8873641,1.2897167,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.609497,3.5608997,109.1535935331391
40.979248,1.2420206,1.892139,1.28976,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.520386,3.5600934,111.18496048192699
40.89298,1.2427893,1.8945433,1.2897813,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.502594,3.559936,113.25413151528126
40.84102,1.2432446,1.8960923,1.2897949,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.443005,3.559417,115.36181017364785
40.762375,1.243919,1.8985966,1.2898165,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.43478,3.5593464,117.50871309048075
40.60767,1.245219,1.9014971,1.2898409,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.423325,3.5592494,119.69557023590428
40.46747,1.2463832,1.9026304,1.2898504,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.418987,3.5592132,121.92312516491094
40.31359,1.247635,1.9026304,1.2898504,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.408554,3.559128,124.19213527017847
40.291157,1.247814,1.9030339,1.2898536,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.392067,3.5589964,126.50337203959037
40.146065,1.2489456,1.9054981,1.2898729,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.348713,3.5586596,128.8576213185518
39.96187,1.2503606,1.9123372,1.2899255,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.34448,3.558627,131.25568357718427
39.8489,1.2512114,1.9200654,1.2899839,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.324326,3.5584755,133.69837418249452
39.698895,1.2523266,1.9227287,1.2900034,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.29899,3.5582874,136.18652367560827
39.55052,1.253405,1.9243237,1.2900151,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.251736,3.5579443,138.7209780541621
39.351166,1.2548294,1.9258606,1.2900262,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.229748,3.5577872,141.30259905995337
39.227116,1.2556986,1.9258606,1.2900262,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.150352,3.5572276,143.93226447194064
39.12873,1.2563756,1.9283497,1.2900432,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.144794,3.557189,146.6108684046983
39.009247,1.2571844,1.9306854,1.2900591,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.091442,3.5568275,149.33932161242532
38.885235,1.2580053,1.9345636,1.2900846,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.06213,3.556632,152.1185517986105
38.83521,1.2583306,1.9349484,1.2900871,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.048813,3.5565455,154.94950393146317
38.740276,1.2589372,1.9363991,1.2900965,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,62.034466,3.5564535,157.83314056521164
38.63342,1.2596083,1.9363991,1.2900965,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.986618,3.5561523,160.7704421673822
38.42356,1.2609025,1.9385389,1.2901094,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.98213,3.5561252,163.7624074521689
38.311085,1.2615821,1.943492,1.2901393,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.96634,3.556029,166.81005372000593
38.23331,1.2620442,1.9627519,1.2902533,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.95668,3.555972,169.9144172034626
38.168182,1.2624251,1.9666857,1.2902763,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.916946,3.5557404,173.0765534195724
38.119427,1.2627053,1.9702696,1.2902966,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.868294,3.55546,176.2975375287204
37.975113,1.2635111,1.9703366,1.290297,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.823723,3.5552094,179.57846470020968
37.859367,1.2641518,1.976493,1.2903312,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.77242,3.5549254,182.92045048462938
37.72612,1.2648714,1.9787394,1.2903434,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.749954,3.5548036,186.324631193156
37.641167,1.2653228,1.982091,1.2903612,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.7322,3.554709,189.79216428390995
37.5212,1.265948,1.982091,1.2903612,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.688198,3.5544808,193.32422875550432
37.47745,1.2661718,1.9822928,1.2903622,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.561172,3.553829,196.92202554791734
37.452106,1.2662996,1.9908072,1.2904053,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.557037,3.5538082,200.5867779508234
37.31748,1.2669656,2.0015855,1.2904588,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.536903,3.5537088,204.31973201952704
37.10962,1.2679757,2.0026243,1.2904637,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.53216,3.553686,208.12215699863373
37.068554,1.2681723,2.005815,1.2904788,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.530613,3.5536785,211.9953457536069
37.03187,1.2683444,2.0094218,1.2904959,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.474476,3.5534174,215.94061521035675
36.817993,1.2693226,2.0107718,1.2905018,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.469402,3.5533943,219.95930680300748
36.788296,1.2694566,2.0122132,1.2905085,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.34934,3.552852,224.05278693000182
36.686554,1.269907,2.0153239,1.2905223,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.34934,3.552852,228.22244741868963
36.536255,1.2705578,2.0169218,1.2905294,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.348637,3.552849,232.46970599856456
36.415695,1.2710727,2.0227318,1.290554,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.328827,3.552764,236.79600678330786
36.345264,1.2713672,2.032217,1.2905933,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.305492,3.5526662,241.2028207618007
36.031586,1.2726555,2.033191,1.2905974,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.283745,3.5525763,245.691646298279
35.795315,1.2736065,2.0358799,1.290608,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.22911,3.552355,250.26400964179166
35.69122,1.274019,2.0358799,1.290608,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.20541,3.5522609,254.92146544514205
35.492653,1.2747893,2.0358799,1.290608,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.138462,3.5520015,259.6655972934872
35.30971,1.27549,2.0358799,1.290608,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.064842,3.55172,264.498018242772
35.19909,1.2759053,2.0358799,1.290608,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,61.064842,3.55172,269.4203713681882
35.127487,1.2761675,2.0402656,1.2906244,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.980648,3.551409,274.4343303228363
34.97279,1.2767234,2.0507853,1.290662,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.96594,3.5513558,279.5415999067859
34.663246,1.2778239,2.0507853,1.290662,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.94368,3.5512767,284.74391664672476
34.551853,1.2782115,2.052337,1.2906675,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.942657,3.5512729,290.04304938639916
34.413788,1.2786827,2.0525885,1.2906682,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.93274,3.551239,295.440799888038
34.30048,1.2790623,2.0553513,1.2906777,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.915443,3.551181,300.93900344497183
34.27076,1.2791598,2.0553513,1.2906777,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.87391,3.551045,306.539529505653
34.130817,1.2796135,2.0553513,1.2906777,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.868397,3.551027,312.2442823092858
34.02059,1.2799618,2.0579035,1.2906855,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.84619,3.5509567,318.05520153329195
33.877834,1.2804073,2.0586505,1.2906878,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.83924,3.5509348,323.9742629528196
33.735188,1.2808458,2.0586505,1.2906878,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.833027,3.550916,330.00347911252817
33.65612,1.281084,2.0586505,1.2906878,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.82204,3.5508835,336.1449000108769
33.547188,1.2814041,2.0586505,1.2906878,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.82204,3.5508835,342.40061379714257
33.39951,1.2818317,2.0586505,1.2906878,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.818554,3.5508733,348.77274748141775
33.266186,1.2822099,2.0609806,1.2906945,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.811047,3.550852,355.2634676578139
33.029175,1.2828747,2.0609806,1.2906945,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.809,3.550846,361.87498124112767
32.886562,1.2832651,2.0635107,1.2907014,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.80624,3.5508387,368.60953621721615
32.762215,1.2836,2.0635107,1.2907014,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.743523,3.5506713,375.4694224073337
32.644638,1.2839106,2.0635107,1.2907014,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.70599,3.5505726,382.45697224669993
32.570297,1.2841026,2.0635107,1.2907014,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.70251,3.5505636,389.5745615775501
32.415462,1.2844962,2.0646112,1.2907041,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.699192,3.5505552,396.82461045694777
32.372536,1.2846031,2.0651412,1.2907053,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.68845,3.550528,404.209583979631
32.247856,1.2849087,2.0651412,1.2907053,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.684414,3.550518,411.7319931161679
32.128296,1.2851969,2.0651412,1.2907053,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.68232,3.550513,419.39439556671863
32.121197,1.2852135,2.0651412,1.2907053,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.673096,3.5504913,427.19939663067765
32.061184,1.2853521,2.068365,1.2907128,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.660862,3.5504625,435.14965009250454
32.01425,1.2854588,2.0690954,1.2907145,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.64584,3.5504284,443.2478591240401
31.930437,1.2856468,2.0690954,1.2907145,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.57855,3.550279,451.4967772036102
31.839155,1.2858475,2.0690954,1.2907145,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.568367,3.5502565,459.8992090522438
31.718807,1.2861083,2.0690954,1.2907145,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.568367,3.5502565,468.4580115873045
31.69607,1.2861563,2.0690954,1.2907145,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.49925,3.5501115,477.1760948938741
31.641167,1.2862698,2.0690954,1.2907145,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.495884,3.5501046,486.0564232142139
31.549742,1.286457,2.0767913,1.2907304,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.495884,3.5501046,495.1020159556351
31.508465,1.2865397,2.078254,1.2907333,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.486115,3.5500853,504.3159487171359
31.287653,1.2869742,2.078254,1.2907333,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.482544,3.550078,513.7013543351338
31.244974,1.2870567,2.0799134,1.2907366,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.44527,3.5500054,523.2614239486657
31.201183,1.287139,2.0799134,1.2907366,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.444096,3.5500035,532.9994080844093
31.040024,1.2874395,2.0844274,1.290745,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.444096,3.5500035,542.9186177618943
30.982231,1.2875452,2.0844274,1.290745,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.442207,3.55,553.0224256192901
30.837852,1.2878036,2.0865848,1.2907487,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.427395,3.5499732,563.3142670601352
30.74898,1.2879599,2.087213,1.2907499,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.423416,3.5499663,573.7976414214128
30.629093,1.2881669,2.087213,1.2907499,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.41095,3.5499446,584.4761131633637
30.552422,1.2882967,2.087213,1.2907499,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.41095,3.5499446,595.353313081437
30.335798,1.2886567,2.087213,1.2907499,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.41095,3.5499446,606.4329395408062
30.309742,1.2886993,2.087213,1.2907499,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.41095,3.5499446,617.7187597338489
30.294512,1.2887235,2.087213,1.2907499,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.41095,3.5499446,629.2146109610337
30.261822,1.2887753,2.090777,1.2907556,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.41095,3.5499446,640.9244019356457
30.261822,1.2887753,2.090777,1.2907556,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.41095,3.5499446,652.8521141127848
30.216646,1.2888434,2.090777,1.2907556,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.41095,3.5499446,665.0018030431119
30.115416,1.2889944,2.0919077,1.2907572,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.401207,3.5499294,677.3775997517745
30.107279,1.2890064,2.0919077,1.2907572,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.401207,3.5499294,689.9837121430011
30.072317,1.2890568,2.0961716,1.2907633,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.381718,3.5499017,702.8244264308353
30.016623,1.2891353,2.0961716,1.2907633,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.381718,3.5499017,715.9041085964889
29.995934,1.2891641,2.0971057,1.2907646,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.3748,3.549892,729.2272058728313
29.978895,1.2891871,2.0971057,1.2907646,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.367115,3.5498815,742.7982482564911
29.937893,1.2892418,2.0971057,1.2907646,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.367115,3.5498815,756.6218500481048
29.937893,1.2892418,2.099403,1.2907676,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.367115,3.5498815,770.7027114212303
29.828497,1.2893825,2.1029243,1.2907722,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.367115,3.5498815,785.0456200204509
29.816889,1.289397,2.1029243,1.2907722,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.361614,3.549875,799.6554525892346
29.810827,1.2894044,2.1029243,1.2907722,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.336205,3.5498433,814.5371766280737
29.773834,1.2894498,2.1029243,1.2907722,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.336205,3.5498433,829.6958520834916
29.759293,1.2894671,2.1036541,1.2907729,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.336205,3.5498433,845.1366330684722
29.720314,1.2895124,2.1036541,1.2907729,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.336205,3.5498433,860.8647696149245
29.642185,1.2896028,2.1036541,1.2907729,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.336205,3.5498433,876.8856094587427
29.642185,1.2896028,2.1036541,1.2907729,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.295124,3.5497968,893.2045998580959
29.601818,1.2896476,2.1044908,1.290774,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.29152,3.5497928,909.8272894455567
29.589233,1.2896614,2.1079102,1.2907777,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.28795,3.549789,926.7593301146883
29.537857,1.2897165,2.1079102,1.2907777,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.28795,3.549789,944.0064789417603
29.51511,1.2897402,2.1087348,1.2907784,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.28795,3.549789,961.5746001432095
29.51511,1.2897402,2.1087348,1.2907784,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.281578,3.5497818,979.4696670695386
29.476616,1.2897791,2.1087348,1.2907784,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.281578,3.5497818,997.6977642363212
29.409597,1.2898457,2.1087348,1.2907784,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.281578,3.5497818,1016.2650893929952
29.384827,1.2898694,2.1087348,1.2907784,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.274868,3.5497754,1035.1779556301763
29.33614,1.289916,2.1093922,1.2907791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.274868,3.5497754,1054.4427935261685
29.314434,1.2899365,2.1093922,1.2907791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.274868,3.5497754,1074.0661533334323
29.30743,1.289943,2.1093922,1.2907791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.271454,3.5497725,1094.0547072057436
29.286592,1.2899616,2.1093922,1.2907791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.271454,3.5497725,1114.415251466788
29.251434,1.289993,2.1093922,1.2907791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.271454,3.5497725,1135.154708920999
29.239252,1.2900037,2.1093922,1.2907791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.271454,3.5497725,1156.2801312073755
29.139439,1.2900896,2.1093922,1.2907791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.271454,3.5497725,1177.7987011971181
29.139439,1.2900896,2.1100988,1.2907797,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.259228,3.549762,1199.7177354358855
29.134834,1.2900933,2.1100988,1.2907797,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.259228,3.549762,1222.0446866314887
29.11417,1.2901101,2.1100988,1.2907797,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.252434,3.5497568,1244.787146187906
29.014227,1.2901896,2.1135027,1.2907823,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.252434,3.5497568,1267.9528467864338
29.00376,1.2901977,2.1135027,1.2907823,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.250366,3.549755,1291.5496650148827
28.962511,1.2902292,2.114379,1.2907832,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.14955,3.5496778,1315.5856240457051
28.959078,1.2902317,2.114379,1.2907832,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.14955,3.5496778,1340.0688963639507
28.955568,1.2902344,2.1179094,1.2907858,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.14955,3.5496778,1365.0078065460139
28.937342,1.2902476,2.1179094,1.2907858,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.145348,3.5496745,1390.4108340900696
28.912329,1.2902657,2.1179094,1.2907858,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.145348,3.5496745,1416.2866162991972
28.911684,1.2902662,2.1179094,1.2907858,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.11318,3.549652,1442.643951218159
28.818121,1.2903308,2.1179094,1.2907858,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.094196,3.5496392,1469.4918006248172
28.818121,1.2903308,2.1199203,1.2907871,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.06836,3.549622,1496.8392930772557
28.803675,1.2903402,2.1199203,1.2907871,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.054905,3.549613,1524.695727017573
28.803675,1.2903402,2.1203105,1.2907873,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.051826,3.549611,1553.0705739334585
28.803675,1.2903402,2.1211808,1.2907878,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.051826,3.549611,1581.9734815786014
28.800064,1.2903423,2.1211808,1.2907878,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.051826,3.549611,1611.41427725302
28.72639,1.290388,2.1211808,1.2907878,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.051826,3.549611,1641.4029711444664
28.72639,1.290388,2.1211808,1.2907878,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.051826,3.549611,1671.9497597319883
28.698933,1.2904043,2.1211808,1.2907878,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,60.00572,3.5495834,1703.0650292528426
28.619183,1.2904503,2.124164,1.2907896,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.99819,3.549579,1734.7593592339326
28.600775,1.290461,2.124164,1.2907896,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.99819,3.549579,1767.0435260889467
28.595484,1.2904639,2.124164,1.2907896,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.99819,3.549579,1799.9285067824765
28.591894,1.290466,2.124164,1.2907896,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.986496,3.5495725,1833.4254825622888
28.562561,1.2904818,2.124164,1.2907896,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.986496,3.5495725,1867.545842761074
28.498632,1.2905157,2.124164,1.2907896,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.986496,3.5495725,1902.3011886689458
28.483612,1.2905234,2.125766,1.2907903,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.986496,3.5495725,1937.703337477989
28.483612,1.2905234,2.125766,1.2907903,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.97595,3.549567,1973.7643263002553
28.4683,1.290531,2.125766,1.2907903,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.97595,3.549567,2010.496416260497
28.4683,1.290531,2.125766,1.2907903,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.971573,3.549565,2047.9120966650833
28.463722,1.2905333,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.971573,3.549565,2086.024089248505
28.463722,1.2905333,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.971573,3.549565,2124.8453524988827
28.44363,1.2905427,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.971573,3.549565,2164.3890860640204
28.427776,1.2905501,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.971573,3.549565,2204.6687352394074
28.359283,1.2905809,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.971573,3.549565,2245.697995539772
28.359283,1.2905809,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.971573,3.549565,2287.490817355704
28.352842,1.2905835,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.971573,3.549565,2330.0614106969247
28.34698,1.290586,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.971573,3.549565,2373.424250023866
28.34698,1.290586,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.923286,3.5495448,2417.5940791691282
28.333933,1.2905915,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.923286,3.5495448,2462.5859163505443
28.286917,1.2906103,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.923286,3.5495448,2508.4150592775413
28.272404,1.290616,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.923286,3.5495448,2555.097090352507
28.24237,1.2906278,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.923286,3.5495448,2602.6478819690046
28.24237,1.2906278,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.881824,3.5495288,2651.0836019085364
28.24237,1.2906278,2.1263704,1.2907906,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.8712,3.5495243,2700.42071883777
28.230635,1.2906321,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.8712,3.5495243,2750.6760079080673
28.219,1.2906363,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.8712,3.5495243,2801.866556459195
28.219,1.2906363,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.863766,3.549522,2854.0097698292375
28.211134,1.290639,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.863766,3.549522,2907.1233772725755
28.151554,1.2906593,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.863766,3.549522,2961.2254379880374
28.151554,1.2906593,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.840637,3.549514,3016.3343472591973
28.143917,1.2906618,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.840637,3.549514,3072.4688427090036
28.13403,1.290665,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.840637,3.549514,3129.6480106707504
28.13403,1.290665,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.840637,3.549514,3187.8912926776425
28.068523,1.2906853,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.840637,3.549514,3247.218492073132
28.005636,1.2907046,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.840637,3.549514,3307.6497807442424
27.997128,1.2907071,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.840637,3.549514,3369.2057059802673
27.997128,1.2907071,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.840637,3.549514,3431.9071974590424
27.99051,1.2907091,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.84002,3.5495136,3495.7755743632715
27.980516,1.2907118,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.84002,3.5495136,3560.8325526292815
27.97316,1.2907138,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.84002,3.5495136,3627.1002523306483
27.97316,1.2907138,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.84002,3.5495136,3694.6012051993025
27.95606,1.2907186,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.84002,3.5495136,3763.3583622865326
27.94425,1.2907214,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.829403,3.5495107,3833.3951017665977
27.94425,1.2907214,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.819363,3.5495083,3904.735236885564
27.927044,1.290726,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.819363,3.5495083,3977.403024058037
27.927044,1.290726,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.819363,3.5495083,4051.423171114647
27.902231,1.2907321,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.819363,3.5495083,4126.820845702951
27.902231,1.2907321,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.819363,3.5495083,4203.62168384471
27.88039,1.290737,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.819363,3.5495083,4281.851798652416
27.88039,1.290737,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.819363,3.5495083,4361.537789208006
27.88039,1.290737,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.819363,3.5495083,4442.706749606883
27.88039,1.290737,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,4525.386278170166
27.88039,1.290737,2.127337,1.290791,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,4609.604486828429
27.869196,1.2907395,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,4695.390010680063
27.840994,1.2907455,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,4782.772017727485
27.834637,1.2907467,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,4871.780218794631
27.813034,1.290751,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,4962.444877628914
27.78309,1.2907572,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,5054.796821191236
27.748579,1.2907639,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,5148.867450137498
27.748579,1.2907639,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,5244.688749495119
27.748579,1.2907639,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,5342.293299538353
27.730476,1.2907673,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,5441.7142868658875
27.730476,1.2907673,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,5542.985515684663
27.701046,1.2907724,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,5646.141419303673
27.670555,1.2907779,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,5751.217071841614
27.670555,1.2907779,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,5858.248200152536
27.670555,1.2907779,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,5967.271195973311
27.663149,1.2907791,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,6078.323128297224
27.65758,1.2907802,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.812862,3.5495074,6191.441755977848
27.65758,1.2907802,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.770725,3.5495005,6306.6655405674055
27.65758,1.2907802,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.770725,3.5495005,6424.033659394191
27.65758,1.2907802,2.1314068,1.2907917,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.770725,3.5495005,6543.586018883229
27.65758,1.2907802,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.770725,3.5495005,6665.363268124906
27.65758,1.2907802,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.770725,3.5495005,6789.406812696113
27.65758,1.2907802,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.770725,3.5495005,6915.758828738525
27.65758,1.2907802,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.755886,3.5494983,7044.462277299037
27.651289,1.2907809,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.72189,3.5494936,7175.560918936921
27.651289,1.2907809,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.72189,3.5494936,7309.099328602903
27.651289,1.2907809,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.72189,3.5494936,7445.122910795143
27.651289,1.2907809,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.72189,3.5494936,7583.677914997191
27.651289,1.2907809,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.720787,3.5494936,7724.8114514034005
27.651289,1.2907809,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.720787,3.5494936,7868.571506936843
27.651289,1.2907809,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.720787,3.5494936,8015.0069615653965
27.651289,1.2907809,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.720787,3.5494936,8164.167604921472
27.651289,1.2907809,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.720787,3.5494936,8316.104153230961
27.648285,1.2907814,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.720787,3.5494936,8470.868266557402
27.640368,1.2907821,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.720787,3.5494936,8628.512566366886
27.640368,1.2907821,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.720787,3.5494936,8789.090653419964
27.640368,1.2907821,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.720787,3.5494936,8952.6571259964
27.62267,1.2907841,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.720787,3.5494936,9119.267598459299
27.62267,1.2907841,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.720787,3.5494936,9288.978720164498
27.62267,1.2907841,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.706036,3.549492,9461.848194721992
27.62267,1.2907841,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.706036,3.549492,9637.934799615796
27.62267,1.2907841,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.706036,3.549492,9817.29840618884
27.609747,1.2907856,2.134405,1.2907922,0.7853056,3.5494864,0.7619212815050663,70.12457821847805,59.697674,3.5494914,10000.0


==> img/tikz/ende_auto_accuracy_vs_mqm_fluency.tikz <==
\pgfplotsset{colormap/Paired-6}

\pgfplotsset{
    every tick label/.style={font=\small},
    every axis title/.style={at={(0.5,0)},below,yshift=-24pt}
}

% =========================
% Load the data
% =========================

\catcode`\_=12 % category other
\pgfplotstableread[
col sep=comma,
columns/model name/.style={string type},
]{img/data/wmt24_ende_joint_system_scores_no_refA.csv}\endeScoreData
\catcode`\_=8 % category subscript


% =========================
% Sort the data according to model type
% =========================

\pgfplotstablesort[sort cmp=string <,
sort key=model type,
]\endeScoreData{\endeScoreData}

\begin{tikzpicture}
\begin{groupplot}[
width=7cm,
% height=4cm,
height=4.5cm,
group style={
    group size=2 by 1,
    horizontal sep=2cm,
},
% grid=major,
ylabel={MQM Fluency},
every axis title/.append style={yshift=-5},
cycle list name=seaborn,
]
%
%
%
% chrF vs MQM fluency
%
%
%
\nextgroupplot[
    xlabel={chrF},
    x label style={font=\small},
    % xmax=70,
    % ymin=-4.6, ymax=-3.45,
    legend to name=legend:ende_auto_accuracy_vs_mqm_fluency,
    legend style={
        only marks,
        legend columns=6,
        font=\tiny,
        /tikz/every even column/.append style={column sep=3.8mm},
    },
    % title={(b) Kodak dataset},
    clip marker paths=true,
]
%
%
%
\createDPPlot{corpus chrF}{fluency}{\endeScoreData}{15}{add};
%
\addlegendimage{empty legend};
\addlegendentry{};
\addlegendimage{empty legend};
\addlegendentry{};
%
% \addplot [black, thick] 
% table [
% x=chrf_vs_gemma_ppl_chrf,
% y expr=-\thisrow{chrf_vs_gemma_ppl_gemma_ppl},
% col sep=comma,
% ] {img/data/wmt24_ende_llm_oracle_curve.csv};  
% \addlegendentry{\hyperref[fig:llm_oracle_curve]{Oracle A-N curve}};
%
%
%
% minus MetricX vs MQM fluency
%
%
%
\nextgroupplot[
    xlabel={Comet},
    x label style={font=\small},
    % xmin=0.78, xmax=0.87,
    % ymin=-4.6, ymax=-3.45,
    % every axis legend/.code={\renewcommand\addlegendentry[2][]},
]
% 
%
%
%
% \addplot [
% black, 
% thick,
% every node/.style={
%     font=\small,
% },
% ] table [
% x=comet_vs_gemma_ppl_oracle_comet,
% y expr=-\thisrow{comet_vs_gemma_ppl_oracle_gemma_ppl},
% col sep=comma,
% ] {img/data/wmt24_ende_llm_oracle_curve.csv}
% ;  

% Needed so that we reset the cycle list and the systems get plotted with the same colours as in the left panel.
% \pgfplotsset{cycle list shift=-2}

\createDPPlot{comet22}{fluency}{\endeScoreData}{15}{};

\end{groupplot}
\end{tikzpicture}

==> img/tikz/ende_system_performances.tikz <==
\pgfplotsset{colormap/Paired-6}

\pgfplotsset{
    every tick label/.style={font=\small},
    every axis title/.style={at={(0.5,0)},below,yshift=-24pt}
}

% =========================
% Load the data
% =========================

\catcode`\_=12 % category other
\pgfplotstableread[
col sep=comma,
columns/model name/.style={string type},
]{img/data/wmt24_ende_joint_system_scores_no_refA.csv}\endeScoreData
\catcode`\_=8 % category subscript


% =========================
% Sort the data according to model type
% =========================

\pgfplotstablesort[sort cmp=string <,
sort key=model type,
]\endeScoreData{\endeScoreData}

\begin{tikzpicture}
\begin{groupplot}[
width=7cm,
% height=4cm,
height=4.5cm,
group style={
    group size=2 by 1,
    horizontal sep=2cm,
},
% grid=major,
ylabel={Gemma 2B log-perplexity},
every axis title/.append style={yshift=-5},
cycle list name=seaborn,
]
%
%
%
% chrF vs Perplexity
%
%
%
\nextgroupplot[
    xlabel={chrF},
    x label style={font=\small},
    xmax=70,
    ymin=-4.6, ymax=-3.45,
    legend to name=legend:ende_system_performances,
    legend style={
        only marks,
        legend columns=6,
        font=\tiny,
        /tikz/every even column/.append style={column sep=3.8mm},
    },
    % title={(b) Kodak dataset},
    clip marker paths=true,
]
%
%
%
\createDPPlot{corpus chrF}{minus Gemma2B log PPL}{\endeScoreData}{15}{add};
%
\addlegendimage{empty legend};
\addlegendentry{};
\addlegendimage{empty legend};
\addlegendentry{};
%
\addplot [black, thick] 
table [
x=chrf_vs_gemma_ppl_chrf,
y expr=-\thisrow{chrf_vs_gemma_ppl_gemma_ppl},
col sep=comma,
] {img/data/wmt24_ende_llm_oracle_curve.csv};  
\addlegendentry{\hyperref[fig:llm_oracle_curve]{Oracle A-N curve}};
%
%
%
% Comet vs Perplexity
%
%
%
\nextgroupplot[
    xlabel={Comet},
    x label style={font=\small},
    xmin=0.78, xmax=0.87,
    ymin=-4.6, ymax=-3.45,
    % every axis legend/.code={\renewcommand\addlegendentry[2][]},
]
% 
%
%
%
\addplot [
black, 
thick,
every node/.style={
    font=\small,
},
] table [
x=comet_vs_gemma_ppl_oracle_comet,
y expr=-\thisrow{comet_vs_gemma_ppl_oracle_gemma_ppl},
col sep=comma,
] {img/data/wmt24_ende_llm_oracle_curve.csv}
;  

% Needed so that we reset the cycle list and the systems get plotted with the same colours as in the left panel.
\pgfplotsset{cycle list shift=-1}

\createDPPlot{comet22}{minus Gemma2B log PPL}{\endeScoreData}{15}{};

\end{groupplot}
\end{tikzpicture}

==> img/tikz/llm_oracle_curve.tikz <==
\pgfplotsset{colormap/Paired-8}

\pgfplotsset{
    every tick label/.style={font=\small},
    every axis title/.style={at={(0.5,0)},below,yshift=-24pt}
}

\begin{tikzpicture}
\begin{groupplot}[
width=7cm,
% height=4cm,
height=4.5cm,
group style={
    group size=2 by 1,
    horizontal sep=2cm,
},
% grid=major,
ylabel={Gemma 2B log-perplexity},
every axis title/.append style={yshift=-5},
]
%
%
%
% chrF vs Perplexity
%
%
%
\nextgroupplot[
    xlabel={chrF},
    x label style={font=\small},
    % title={(b) Kodak dataset},
    clip marker paths=true,
    ymin=-4.4, ymax=-3.5,
]

%
%
%
\addplot [black, thick] 
table [
x=chrf_vs_gemma_ppl_chrf,
y expr=-\thisrow{chrf_vs_gemma_ppl_gemma_ppl},
col sep=comma,
] {img/data/wmt24_ende_llm_oracle_curve.csv};  
%
%
%
% Comet vs Perplexity
%
%
%
\nextgroupplot[
    xlabel={Comet},
    x label style={font=\small},
    xmin=0.78, xmax=0.87,
    ymin=-4.4, ymax=-3.5,
]
%
%
%
\addplot [
black, 
thick,
every node/.style={
    font=\small,
},
] table [
x=comet_vs_gemma_ppl_oracle_comet,
y expr=-\thisrow{comet_vs_gemma_ppl_oracle_gemma_ppl},
col sep=comma,
] {img/data/wmt24_ende_llm_oracle_curve.csv}
node [
pos=0.85,
pin={[text width=4cm, xshift=20pt, yshift=-4pt]260:{Seit meiner Kindheit träume ich vom Fliegen.}},
]{}
node [
pos=0.1,
pin=left:{Ich wollte schon als Kind fliegen.},
]{}
;  

\end{groupplot}
\end{tikzpicture}

==> img/tikz/mqm_accuracy_vs_mqm_fluency.tikz <==
\pgfplotsset{colormap/Paired-8}

\pgfplotsset{
    every tick label/.style={font=\small},
}

% =========================
% Sort the data according to model type
% =========================


\begin{tikzpicture}
\begin{groupplot}[
width=6cm,
% height=4cm,
height=5cm,
group style={
    group size=3 by 1,
    horizontal sep=2cm,
},
reverse legend,
every axis title/.append style={yshift=-5},
xlabel={MQM Adequacy},
ylabel={MQM Fluency},
every axis label/.style={font=\large},
%xmin=-2.6, xmax=-0.5,
% legend to name=legend:en_de_mqm_accuracy_vs_fluency,
legend style={
    only marks,
    legend columns=5,
    font=\tiny,
    /tikz/every even column/.append style={column sep=0.5cm},
},
cycle list name=Paired-8,
]
%
%
%
% EN-DE
%
%
%
\nextgroupplot[
    title={en $\to$ de},
    clip marker paths=true,
    xmin=-2.7, xmax=0,
    ymin=-1.7, ymax=-0.3,
]
%
%
%
\addplot [
        scatter,
        only marks,
        point meta=explicit symbolic,
        scatter/classes={
            lm={mark=*,black},
            mt={mark=square*,black},
            online={mark=triangle*,black},
            reference={mark=diamond*,black}%
        },
    ] table [
        x=accuracy,
        y=fluency,
        meta=model type,
        col sep=comma,
        columns/model name/.style={string type},
    ] {img/data/mqm_generalMT2024_ende_accuracy_fluency.csv};
%
% Systems at the Pareto frontier
%
\addplot+ [
        nodes near coords,
        scatter,
        only marks,
        mark=square*,
        mark size=2.2pt,
        red,
        point meta=explicit symbolic,
    ] table [
        x=accuracy,
        y=fluency,
        meta=model name,
        col sep=comma,
        columns/model name/.style={string type},
    ] {%
accuracy,fluency,model name
-1.0392561983471100,-0.7173553719008260,Unbabel-Tower70B
};
\addplot+ [
        nodes near coords,
        scatter,
        only marks,
        mark=square*,
        mark size=2.2pt,
        blue,
        point meta=explicit symbolic,
    ] table [
        x=accuracy,
        y=fluency,
        meta=model name,
        col sep=comma,
        columns/model name/.style={string type},
    ] {%
accuracy,fluency,model name,style
-1.0886075949367100,-0.6263713080168780,Dubformer,{mark=square*,blue}
};
\addplot+ [
        nodes near coords,
        scatter,
        only marks,
        mark=*,
        mark size=2.2pt,
        green,
        point meta=explicit symbolic,
    ] table [
        x=accuracy,
        y=fluency,
        meta=model name,
        col sep=comma,
        columns/model name/.style={string type},
    ] {%
accuracy,fluency,model name,style
-0.7887029288702930,-0.9313807531380750,GPT-4,{mark=*,green}
};

%
%
%
% EN-ES
%
%
%
\nextgroupplot[
    title={en $\to$ es},
    xmin=-0.8, xmax=0.2,
    ymax=0.02,
]
%
%
%
\addplot [
        scatter,
        only marks,
        point meta=explicit symbolic,
        scatter/classes={
            lm={mark=*,black},
            mt={mark=square*,black},
            online={mark=triangle*,black},
            reference={mark=diamond*,black}%
        },
    ] table [
        x=accuracy,
        y=fluency,
        meta=model type,
        col sep=comma,
        columns/model name/.style={string type},
    ] {img/data/mqm_generalMT2024_enes_accuracy_fluency.csv};
%
% Systems at the Pareto frontier
%   
\addplot+ [
        nodes near coords,
        nodes near coords align=below,
        scatter,
        only marks,
        mark=square*,
        mark size=2.2pt,
        red,
        point meta=explicit symbolic,
    ] table [
        x=accuracy,
        y=fluency,
        meta=model name,
        col sep=comma,
        columns/model name/.style={string type},
    ] {%
accuracy,fluency,model name
-0.08667736757624400,-0.11219903691813800,Unbabel-Tower70B
};
\addplot+ [
        nodes near coords,
        scatter,
        only marks,
        mark=square*,
        mark size=2.2pt,
        blue,
        point meta=explicit symbolic,
    ] table [
        x=accuracy,
        y=fluency,
        meta=model name,
        col sep=comma,
        columns/model name/.style={string type},
    ] {%
accuracy,fluency,model name
-0.36276083467094700,-0.05537720706260030,Dubformer
};
\addplot+ [
        nodes near coords,
        scatter,
        only marks,
        mark=*,
        mark size=2.2pt,
        green,
        point meta=explicit symbolic,
    ] table [
        x=accuracy,
        y=fluency,
        meta=model name,
        col sep=comma,
        columns/model name/.style={string type},
    ] {%
accuracy,fluency,model name
-0.05787781350482320,-0.057234726688102900,GPT-4
};
%
%
%
% JA-ZH
%
%
%
\nextgroupplot[
    title={ja $\to$ zh},
    xmax=0.3,
    ymax=-0.05,
]
%
%
%
\addplot [
        scatter,
        only marks,
        point meta=explicit symbolic,
        scatter/classes={
            lm={mark=*,black},
            mt={mark=square*,black},
            online={mark=triangle*,black},
            reference={mark=diamond*,black}%
        },
    ] table [
        x=accuracy,
        y=fluency,
        meta=model type,
        col sep=comma,
        columns/model name/.style={string type},
    ] {img/data/mqm_generalMT2024_jazh_accuracy_fluency.csv};
%
% Systems at the Pareto frontier
%   
\addplot+ [
        nodes near coords,
        scatter,
        only marks,
        mark=*,
        mark size=2.2pt,
        orange,
        point meta=explicit symbolic,
    ] table [
        x=accuracy,
        y=fluency,
        meta=model name,
        col sep=comma,
        columns/model name/.style={string type},
    ] {%
accuracy,fluency,model name
-0.9406474820143890,-0.2755395683453240,Claude-3.5
};
\addplot+ [
        nodes near coords,
        scatter,
        only marks,
        mark=square*,
        mark size=2.2pt,
        magenta,
        point meta=explicit symbolic,
    ] table [
        x=accuracy,
        y=fluency,
        meta=model name,
        col sep=comma,
        columns/model name/.style={string type},
    ] {%
accuracy,fluency,model name
-1.371841155234660,-0.14061371841155200,DLUT-GTCOM
};
\end{groupplot}
\end{tikzpicture}
